Perspectives on Unsolvability in the Roommates Problem

Instances of the well-studied Stable Roommates problem need not admit stable matchings. A long-standing open question posed by Gusfield and Irving (1989) asks about the behaviour of the function Pn, which measures the likelihood that a random instance with n agents is solvable (i.e., admits at least one stable matching). While very recently resolved in the limit for the case where n is even and preferences are sampled uniformly at random, this paper provides a comprehensive analysis of the landscape surrounding this question, combining structural, probabilistic, and experimental perspectives. We estimate Pn for instances with preferences sampled from diverse statistical distributions, for even and odd numbers of agents, examining problem sizes up to 5,001 agents, and considering important substructures. Our results reveal that while Pn tends to be low for most distributions, the number and lengths of "unstable" structures remain limited, suggesting that random instances are "close" to being solvable. Additionally, we present the first empirical study of the number of stable matchings and partitions that random instances admit. Our findings show that the solution sets are typically small, which suggests that many NP-hard problems related to computing optimal stable matchings and partitions become tractable in practice.

==> data/RP/2icEven.txt <==
n RP
10 1.03
20 1.88
40 2.62
60 3.12
80 3.49
100 3.73
200 4.61
300 5.15
400 5.79
500 6.17

==> data/RP/2icOdd.txt <==
n RP
11 1.24
21 1.47
31 1.73
41 1.90
51 2.08
61 2.23
71 2.34
81 2.50
91 2.63
101 2.70
201 3.58
301 4.22
401 4.64
501 5.27

==> data/RP/MEuclEven.txt <==
n RP
10 1.12
20 1.15
30 1.20
40 1.28
50 1.35
60 1.41
70 1.51
80 1.60
90 1.71
100 1.79
200 3.17
300 5.17
400 8.65
500 13.78

==> data/RP/MEuclOdd.txt <==
n RP
11 1.07
21 1.15
31 1.22
41 1.29
51 1.37
61 1.42
71 1.52
81 1.65
91 1.70
101 1.81
201 3.15
301 5.27
401 9.06
501 15.08

==> data/RP/attributesEven.txt <==
n RP
10 1.03
20 1.08
30 1.11
40 1.15
50 1.22
60 1.24
70 1.30
80 1.38
90 1.43
100 1.48
200 2.23
300 3.46
400 5.27
500 7.99

==> data/RP/attributesOdd.txt <==
n RP
11 1.03
21 1.07
31 1.12
41 1.16
51 1.20
61 1.26
71 1.30
81 1.37
91 1.43
101 1.49
201 2.33
301 3.58
401 5.33
501 8.10

==> data/RP/icEven.txt <==
n RP
10 1.38
20 1.64
30 1.75
40 1.86
50 1.93
60 1.97
70 2.03
80 2.07
90 2.12
100 2.17
200 2.46
300 2.61
400 2.74
500 2.83

==> data/RP/icOdd.txt <==
n RP
11 1.07
21 1.18
31 1.26
41 1.34
51 1.42
61 1.48
71 1.51
81 1.56
91 1.62
101 1.65
201 1.97
301 2.17
401 2.36
501 2.48

==> data/cycleLengths/2icEven.txt <==
n 1-cycles 3-cycles 5-cycles 7-cycles 9-cycles 11-cycles 13-cycles
6 0.8623 1.1377 0.0 0.0 0.0 0.0 0.0
8 0.9814 1.0186 0.0 0.0 0.0 0.0 0.0
10 0.7358 1.0984 0.1659 0.0 0.0 0.0 0.0
12 0.8531 1.0829 0.0829 0.0 0.0 0.0 0.0
14 0.6432 1.0498 0.2684 0.0392 0.0 0.0 0.0
16 0.7333 1.1475 0.1404 0.0085 0.0 0.0 0.0
18 0.5649 1.0193 0.3377 0.0739 0.0075 0.0 0.0
20 0.6241 1.2005 0.2173 0.0221 0.0012 0.0 0.0
22 0.4877 1.0035 0.3952 0.1067 0.0177 0.0013 0.0
24 0.5509 1.2156 0.2765 0.0464 0.0032 0.0 0.0
26 0.4346 0.9792 0.4183 0.1467 0.0324 0.0061 0.0003
28 0.4909 1.24 0.3251 0.0654 0.0108 0.0015 0.0
30 0.3861 0.9631 0.4413 0.1662 0.0513 0.0094 0.0013
32 0.4254 1.2735 0.3464 0.0755 0.0193 0.0018 0.0004
34 0.334 0.9405 0.4641 0.1959 0.0662 0.0164 0.0039
36 0.374 1.2672 0.3766 0.1047 0.0225 0.0021 0.0004
38 0.2885 0.9498 0.4624 0.2155 0.0831 0.0241 0.0068
40 0.3265 1.2524 0.4268 0.1201 0.0346 0.0072 0.0019
42 0.2683 0.935 0.4692 0.2227 0.0991 0.0304 0.0072
44 0.2853 1.2864 0.4188 0.143 0.0469 0.0076 0.0019
46 0.2156 0.9231 0.4852 0.2414 0.1152 0.0415 0.0143
48 0.262 1.2639 0.4612 0.1562 0.0555 0.0132 0.0037
50 0.1994 0.8994 0.5001 0.2578 0.1271 0.0499 0.0156
52 0.2314 1.2325 0.4972 0.1648 0.0547 0.0203 0.0042
54 0.1811 0.887 0.4989 0.2698 0.1323 0.0576 0.0215
56 0.1927 1.2719 0.4683 0.1756 0.0728 0.0232 0.0037
58 0.1517 0.8793 0.5029 0.2669 0.1519 0.071 0.0276
60 0.1815 1.2474 0.4907 0.1988 0.0794 0.0323 0.0109
62 0.1429 0.8888 0.4886 0.2847 0.146 0.0712 0.0308
64 0.1558 1.2167 0.5126 0.2151 0.0801 0.0367 0.0134
66 0.1226 0.8699 0.5003 0.2913 0.1584 0.0804 0.0343
68 0.1453 1.2306 0.5085 0.233 0.0889 0.0381 0.0087
70 0.1164 0.8485 0.5123 0.2963 0.1567 0.0834 0.0399
72 0.1307 1.2037 0.522 0.2358 0.1011 0.0391 0.0144
74 0.0967 0.8558 0.4971 0.298 0.175 0.085 0.0456
76 0.1052 1.2235 0.5168 0.2522 0.1013 0.0461 0.0156
78 0.0836 0.8492 0.4944 0.298 0.185 0.0941 0.0486
80 0.1028 1.1957 0.5259 0.2542 0.1168 0.0536 0.0178
82 0.0835 0.8333 0.5004 0.3022 0.1867 0.095 0.0517
84 0.0868 1.1955 0.5515 0.2602 0.1265 0.0555 0.0216
86 0.0657 0.8412 0.4937 0.3105 0.1875 0.1141 0.0563
88 0.0797 1.1747 0.5452 0.2681 0.134 0.0561 0.0287
90 0.0632 0.8119 0.504 0.3112 0.1912 0.1184 0.0641
92 0.0678 1.1922 0.5445 0.2728 0.1312 0.077 0.0267
94 0.0582 0.832 0.4937 0.3109 0.1909 0.1113 0.0632
96 0.0623 1.1813 0.5568 0.2707 0.1487 0.0661 0.0324
98 0.0508 0.8209 0.4919 0.3153 0.1936 0.1185 0.0689
100 0.0558 1.1595 0.552 0.2838 0.1449 0.0719 0.0317
102 0.0493 0.8078 0.4911 0.3105 0.1968 0.1279 0.0727
104 0.055 1.1481 0.5532 0.2896 0.146 0.08 0.0355
106 0.0434 0.8208 0.4847 0.3099 0.2011 0.1244 0.0745
108 0.0455 1.1603 0.5648 0.3015 0.1494 0.0796 0.0352
110 0.0388 0.8075 0.491 0.3168 0.194 0.1317 0.0755
112 0.0402 1.1534 0.5361 0.294 0.1606 0.0892 0.0446
114 0.0362 0.809 0.4755 0.3211 0.2086 0.1333 0.0768
116 0.04 1.1392 0.5554 0.2883 0.1594 0.0848 0.0456
118 0.0288 0.8034 0.475 0.316 0.2065 0.1406 0.0814
120 0.0341 1.0905 0.5637 0.3108 0.17 0.0917 0.0485
122 0.0282 0.8179 0.4713 0.3068 0.2176 0.1365 0.0816
124 0.0302 1.1478 0.5434 0.2948 0.166 0.0952 0.0487
126 0.0231 0.7999 0.475 0.3105 0.2145 0.1399 0.0922
128 0.0302 1.1045 0.5468 0.306 0.1687 0.0972 0.0528
130 0.0251 0.7804 0.4819 0.3083 0.2171 0.1444 0.0866
132 0.0272 1.1021 0.5623 0.3078 0.1787 0.1024 0.0511
134 0.0224 0.7774 0.4772 0.3135 0.2143 0.1463 0.099
136 0.0256 1.0675 0.5632 0.3288 0.1939 0.0997 0.0576
138 0.0229 0.788 0.4714 0.3139 0.2129 0.1364 0.1014
140 0.0221 1.1157 0.5511 0.3117 0.1779 0.1073 0.0607
142 0.0181 0.7736 0.4689 0.3209 0.2256 0.147 0.0934
144 0.0189 1.0834 0.5398 0.3235 0.1857 0.1131 0.0599
146 0.0177 0.7772 0.4664 0.3198 0.2173 0.1383 0.1016
148 0.0137 1.105 0.568 0.3167 0.1787 0.1087 0.0589
150 0.0149 0.7677 0.4716 0.3237 0.2101 0.1521 0.1091
152 0.0186 1.0983 0.5417 0.3256 0.1772 0.1117 0.0661
154 0.0143 0.7724 0.4727 0.3093 0.2181 0.1509 0.1026
156 0.0138 1.0683 0.5501 0.3222 0.2005 0.1144 0.0702
158 0.011 0.7563 0.4746 0.3171 0.2297 0.1486 0.0994
160 0.0164 1.0667 0.5438 0.3294 0.1963 0.1193 0.071
162 0.0099 0.7774 0.455 0.3307 0.2179 0.1517 0.1039
164 0.0107 1.0424 0.5486 0.3333 0.1994 0.1191 0.0702
166 0.0094 0.7654 0.4624 0.3163 0.2283 0.1577 0.1066
168 0.0106 1.037 0.5507 0.3241 0.1951 0.1351 0.0784
170 0.0091 0.7703 0.4586 0.3157 0.219 0.1521 0.1124
172 0.0109 1.0543 0.5493 0.3261 0.1994 0.1314 0.0797
174 0.009 0.7563 0.4619 0.3209 0.2234 0.1556 0.1086
176 0.0096 1.0739 0.5237 0.3234 0.2127 0.1259 0.075
178 0.0069 0.7651 0.4561 0.3181 0.2174 0.1554 0.1089
180 0.0091 1.0399 0.555 0.3369 0.2181 0.1312 0.0723
182 0.0074 0.7536 0.4701 0.3057 0.2294 0.1659 0.1096
184 0.0089 1.0562 0.5537 0.3257 0.1969 0.1251 0.0802
186 0.008 0.745 0.4491 0.3146 0.2291 0.1519 0.115
188 0.0074 1.0486 0.5497 0.3238 0.1948 0.145 0.0893
190 0.0064 0.742 0.466 0.3197 0.2221 0.1587 0.1154
192 0.011 1.0233 0.5512 0.3394 0.2148 0.13 0.0873
194 0.0049 0.7637 0.4454 0.3117 0.2244 0.1644 0.1131
196 0.0056 1.0402 0.5382 0.347 0.2101 0.1248 0.0841
198 0.0036 0.7553 0.4556 0.3189 0.2296 0.1571 0.1189
200 0.0024 1.035 0.5404 0.3321 0.2145 0.1375 0.0905


==> data/cycleLengths/2icOdd.txt <==
n 1-cycles 3-cycles 5-cycles 7-cycles 9-cycles 11-cycles 13-cycles
5 0.0 1.0 0.0 0.0 0.0 0.0 0.0
7 0.0363 1.0363 0.0 0.0 0.0 0.0 0.0
9 0.0322 0.9166 0.1156 0.0 0.0 0.0 0.0
11 0.0654 0.9438 0.1361 0.0 0.0 0.0 0.0
13 0.0561 0.8559 0.1917 0.0233 0.0 0.0 0.0
15 0.0837 0.8872 0.2113 0.0282 0.0 0.0 0.0
17 0.0785 0.8408 0.2277 0.0502 0.0049 0.0 0.0
19 0.0876 0.8547 0.2481 0.0519 0.0038 0.0 0.0
21 0.0846 0.8091 0.2694 0.0713 0.0128 0.0009 0.0
23 0.093 0.8291 0.2713 0.0765 0.0145 0.0007 0.0
25 0.0876 0.7966 0.2952 0.0856 0.0211 0.0046 0.0003
27 0.0968 0.8041 0.3124 0.094 0.0199 0.0034 0.0002
29 0.0857 0.7656 0.3155 0.1177 0.0291 0.0059 0.0012
31 0.0923 0.7932 0.324 0.1109 0.0315 0.0068 0.0009
33 0.0848 0.7645 0.3239 0.1228 0.037 0.0103 0.0015
35 0.0841 0.7718 0.3291 0.1247 0.0373 0.0096 0.0016
37 0.0831 0.7471 0.3316 0.1385 0.0515 0.0149 0.0031
39 0.0777 0.767 0.3425 0.1425 0.0555 0.0157 0.0029
41 0.079 0.7403 0.3324 0.1601 0.0583 0.0189 0.0061
43 0.0761 0.7477 0.3409 0.1562 0.0621 0.0224 0.0051
45 0.0701 0.7245 0.3491 0.1604 0.066 0.025 0.0068
47 0.0702 0.7272 0.3568 0.1581 0.0676 0.0277 0.0082
49 0.0667 0.7324 0.3567 0.1724 0.0734 0.0321 0.0089
51 0.068 0.725 0.36 0.1701 0.0788 0.0328 0.0089
53 0.0634 0.7163 0.3548 0.1798 0.0879 0.0316 0.011
55 0.0599 0.7213 0.359 0.1843 0.0876 0.0367 0.0116
57 0.0598 0.7213 0.355 0.1769 0.0894 0.04 0.0159
59 0.0563 0.7115 0.3666 0.1797 0.0988 0.0426 0.0154
61 0.0537 0.7059 0.3628 0.1971 0.0921 0.0436 0.0175
63 0.0529 0.7094 0.3703 0.1959 0.0934 0.0458 0.0191
65 0.0525 0.7039 0.3781 0.1979 0.1007 0.0457 0.0199
67 0.0432 0.7249 0.3567 0.2041 0.1067 0.0467 0.0188
69 0.0447 0.7158 0.3694 0.1988 0.0981 0.0478 0.0221
71 0.0424 0.7037 0.3771 0.2037 0.108 0.0535 0.0246
73 0.0385 0.7077 0.3622 0.2074 0.1074 0.0548 0.0245
75 0.0398 0.7224 0.3731 0.205 0.1081 0.0596 0.0254
77 0.0364 0.7104 0.3636 0.2104 0.1131 0.0596 0.028
79 0.0318 0.704 0.385 0.2077 0.1097 0.0565 0.0296
81 0.0298 0.6812 0.3743 0.2222 0.1222 0.0611 0.0298
83 0.0292 0.6848 0.3742 0.2083 0.1244 0.0638 0.032
85 0.0337 0.6925 0.3567 0.222 0.1179 0.0682 0.0331
87 0.0302 0.6999 0.3794 0.2135 0.1266 0.0672 0.0335
89 0.0304 0.7 0.3826 0.2186 0.1212 0.0741 0.0365
91 0.0276 0.7127 0.3787 0.2234 0.1263 0.0702 0.0373
93 0.0246 0.7011 0.3658 0.2207 0.1344 0.0735 0.0375
95 0.0271 0.7001 0.3819 0.2171 0.1296 0.0723 0.0459
97 0.0236 0.6981 0.383 0.2318 0.132 0.0726 0.0412
99 0.0206 0.698 0.3898 0.2198 0.1326 0.0772 0.041
101 0.0215 0.6906 0.3866 0.2233 0.1378 0.0773 0.0462
103 0.0201 0.6886 0.3783 0.2292 0.1401 0.079 0.0425
105 0.0193 0.6755 0.3912 0.2256 0.137 0.08 0.0455
107 0.0183 0.6993 0.3793 0.2315 0.1388 0.0863 0.0442
109 0.0158 0.6861 0.3837 0.2235 0.1448 0.0848 0.0484
111 0.017 0.6952 0.3823 0.234 0.1517 0.0812 0.0528
113 0.0162 0.7061 0.3653 0.236 0.1442 0.0853 0.0531
115 0.0135 0.6909 0.3827 0.2351 0.1432 0.0856 0.0503
117 0.0152 0.6788 0.3864 0.2393 0.1438 0.0891 0.0495
119 0.0143 0.6968 0.3842 0.2432 0.1494 0.0904 0.0551
121 0.014 0.6957 0.4003 0.2315 0.1464 0.093 0.0578
123 0.0136 0.6916 0.3877 0.2423 0.1508 0.0918 0.0574
125 0.0128 0.6805 0.387 0.2222 0.1638 0.0929 0.0573
127 0.0147 0.6815 0.3861 0.2357 0.1563 0.0895 0.0535
129 0.0105 0.6724 0.3863 0.2337 0.1422 0.1001 0.0571
131 0.012 0.6858 0.391 0.2269 0.1629 0.0969 0.0638
133 0.0115 0.6785 0.3829 0.2424 0.163 0.1042 0.065
135 0.0099 0.6849 0.3857 0.2414 0.157 0.1007 0.0657
137 0.0089 0.6888 0.3837 0.2337 0.1573 0.101 0.0559
139 0.0089 0.6929 0.3846 0.2382 0.1545 0.1012 0.0628
141 0.0075 0.6956 0.3756 0.2356 0.1677 0.0995 0.0603
143 0.0107 0.6833 0.3768 0.2535 0.1551 0.1009 0.0659
145 0.0088 0.6773 0.3764 0.2344 0.1604 0.1026 0.0647
147 0.0076 0.6858 0.3833 0.2397 0.1634 0.1006 0.0679
149 0.0083 0.6783 0.3801 0.2341 0.1612 0.1032 0.0697
151 0.0062 0.6852 0.3793 0.2344 0.1704 0.1034 0.0687
153 0.0086 0.6808 0.3914 0.2486 0.1578 0.1079 0.0685
155 0.0073 0.6995 0.3756 0.2511 0.1635 0.1052 0.0729
157 0.0082 0.6758 0.394 0.2527 0.1628 0.1084 0.071
159 0.0062 0.6713 0.3798 0.2574 0.1648 0.1073 0.0673
161 0.005 0.6708 0.3981 0.2595 0.1618 0.1091 0.0669
163 0.0059 0.6688 0.3824 0.2447 0.1622 0.1102 0.0745
165 0.0054 0.6911 0.3914 0.2452 0.1698 0.1118 0.0758
167 0.0057 0.6835 0.3991 0.2499 0.1693 0.1059 0.0731
169 0.0034 0.6807 0.3763 0.2513 0.1663 0.1103 0.0781
171 0.005 0.6776 0.3965 0.2616 0.1655 0.1075 0.0733
173 0.0042 0.6787 0.3937 0.2413 0.1699 0.1126 0.0749
175 0.0037 0.6743 0.3816 0.2592 0.1684 0.111 0.0746
177 0.0046 0.6722 0.3821 0.252 0.1702 0.1151 0.075
179 0.0052 0.6883 0.3857 0.2432 0.1712 0.1161 0.0783
181 0.0036 0.6767 0.3998 0.2509 0.1814 0.1151 0.0774
183 0.0034 0.6629 0.4035 0.2481 0.1722 0.1168 0.0811
185 0.004 0.669 0.3844 0.2589 0.1743 0.1164 0.0837
187 0.0032 0.6791 0.389 0.2516 0.169 0.119 0.0788
189 0.0039 0.6644 0.3902 0.2557 0.1735 0.1187 0.0858
191 0.0036 0.67 0.4018 0.2615 0.1686 0.1242 0.0817
193 0.0034 0.6789 0.3806 0.2517 0.1677 0.1246 0.0836
195 0.0031 0.6725 0.372 0.255 0.1723 0.1195 0.0851
197 0.0027 0.6783 0.3825 0.2568 0.1762 0.1144 0.0757
199 0.003 0.6728 0.3849 0.2578 0.1739 0.1251 0.083
201 0.0027 0.6793 0.3874 0.2531 0.1783 0.1203 0.0847


==> data/cycleLengths/MEuclEven.txt <==
n 1-cycles 3-cycles 5-cycles 7-cycles 9-cycles 11-cycles 13-cycles
4 1.0 1.0 0.0 0.0 0.0 0.0 0.0
6 0.9154 1.0294 0.0553 0.0 0.0 0.0 0.0
8 0.8671 1.065 0.066 0.0019 0.0 0.0 0.0
10 0.8429 1.0724 0.0833 0.002 0.0007 0.0 0.0
12 0.8446 1.083 0.073 0.005 0.0011 0.0 0.0
14 0.8332 1.0933 0.0781 0.0046 0.0 0.0 0.0
16 0.8229 1.1213 0.0764 0.0037 0.0012 0.0 0.0
18 0.8023 1.1538 0.0712 0.0047 0.0007 0.0 0.0
20 0.7793 1.17 0.0826 0.0075 0.0014 0.0 0.0
22 0.7841 1.1919 0.0718 0.0073 0.0009 0.0 0.0
24 0.7608 1.2204 0.0805 0.0063 0.0003 0.0003 0.0
26 0.7479 1.2455 0.0789 0.0075 0.0006 0.0006 0.0
28 0.7294 1.2666 0.0781 0.0085 0.0011 0.0003 0.0
30 0.7237 1.316 0.0736 0.0084 0.0015 0.0003 0.0
32 0.7102 1.3453 0.087 0.0078 0.0017 0.0002 0.0
34 0.7064 1.3613 0.0825 0.0074 0.0002 0.0002 0.0
36 0.6972 1.3903 0.0946 0.0067 0.0004 0.0004 0.0
38 0.6789 1.4193 0.0895 0.0068 0.0013 0.0007 0.0
40 0.6873 1.4447 0.0902 0.0087 0.0015 0.0 0.0
42 0.6511 1.4973 0.0918 0.0102 0.0006 0.0002 0.0
44 0.6593 1.5144 0.0925 0.0083 0.0018 0.0002 0.0002
46 0.6449 1.5456 0.0961 0.0071 0.001 0.0 0.0
48 0.6384 1.5843 0.0962 0.0084 0.0016 0.0 0.0
50 0.6249 1.6347 0.0957 0.0084 0.0008 0.0 0.0
52 0.6339 1.647 0.0999 0.0078 0.0009 0.0 0.0
54 0.6222 1.6832 0.1049 0.0089 0.0017 0.0006 0.0
56 0.6173 1.7404 0.1031 0.0074 0.0015 0.0002 0.0
58 0.6104 1.7556 0.1058 0.0101 0.002 0.0002 0.0
60 0.6 1.8016 0.1041 0.0094 0.0004 0.0002 0.0
62 0.5844 1.8446 0.1129 0.0107 0.0014 0.0 0.0
64 0.5928 1.8704 0.103 0.0097 0.0014 0.0 0.0
66 0.5852 1.9044 0.1134 0.0098 0.0009 0.0005 0.0
68 0.5857 1.9274 0.1222 0.0092 0.0014 0.0 0.0
70 0.5831 1.9507 0.1208 0.0129 0.001 0.0002 0.0
72 0.5882 1.9703 0.1242 0.013 0.0005 0.0 0.0002
74 0.5756 2.0376 0.1134 0.01 0.0015 0.0002 0.0
76 0.563 2.0698 0.1257 0.0082 0.0011 0.0002 0.0
78 0.563 2.1407 0.136 0.0116 0.0007 0.0002 0.0
80 0.5521 2.1561 0.1266 0.0095 0.001 0.0 0.0
82 0.5492 2.1675 0.1331 0.0093 0.0014 0.0002 0.0
84 0.5441 2.2386 0.1305 0.0105 0.0016 0.0002 0.0
86 0.5531 2.2603 0.1321 0.0102 0.0008 0.0003 0.0
88 0.5482 2.3118 0.1329 0.0117 0.0017 0.0002 0.0
90 0.5537 2.3471 0.1373 0.0116 0.0016 0.0003 0.0
92 0.5482 2.3526 0.1371 0.0122 0.0014 0.0002 0.0
94 0.5399 2.4299 0.1406 0.0112 0.0028 0.0003 0.0
96 0.5459 2.4365 0.1492 0.0136 0.0014 0.0 0.0
98 0.5452 2.4916 0.1458 0.0117 0.0014 0.0002 0.0
100 0.5328 2.5104 0.1486 0.0102 0.0017 0.0006 0.0
102 0.5354 2.5571 0.1556 0.0104 0.0023 0.0005 0.0
104 0.5216 2.6368 0.1432 0.0121 0.0023 0.0008 0.0002
106 0.524 2.6411 0.1637 0.0118 0.0015 0.0002 0.0
108 0.5268 2.6761 0.1558 0.0113 0.0015 0.0003 0.0
110 0.5227 2.7511 0.1521 0.0125 0.0017 0.0006 0.0
112 0.5245 2.7483 0.1654 0.0157 0.0008 0.0005 0.0
114 0.5171 2.7767 0.1716 0.0123 0.0019 0.0003 0.0
116 0.5247 2.8365 0.1734 0.0126 0.0025 0.0004 0.0
118 0.5191 2.8909 0.1702 0.0147 0.0022 0.0 0.0
120 0.5214 2.8987 0.175 0.0121 0.0016 0.0004 0.0
122 0.5223 2.9561 0.1672 0.0158 0.0007 0.0 0.0
124 0.5189 3.043 0.1834 0.0113 0.0024 0.0004 0.0
126 0.5091 3.0352 0.1782 0.0134 0.0019 0.0 0.0
128 0.5095 3.0985 0.1794 0.0144 0.0022 0.0004 0.0001
130 0.5232 3.1356 0.1883 0.0151 0.0025 0.0003 0.0
132 0.5046 3.1952 0.1834 0.0145 0.0018 0.0001 0.0
134 0.5156 3.2102 0.1949 0.0167 0.0013 0.0001 0.0001
136 0.5233 3.2302 0.1918 0.0172 0.0021 0.0001 0.0
138 0.5143 3.2881 0.1963 0.0141 0.0016 0.0009 0.0
140 0.514 3.3626 0.1944 0.0135 0.0018 0.0004 0.0
142 0.5134 3.3891 0.2 0.0172 0.0019 0.0006 0.0001
144 0.5045 3.3967 0.2086 0.0176 0.0015 0.0007 0.0003
146 0.5194 3.479 0.2002 0.0154 0.0016 0.0007 0.0001
148 0.5129 3.5204 0.2056 0.0165 0.0025 0.0003 0.0001
150 0.5157 3.5337 0.2045 0.0149 0.0023 0.0003 0.0
152 0.5071 3.5823 0.2063 0.016 0.002 0.0003 0.0003
154 0.5125 3.6579 0.2178 0.0166 0.0017 0.0003 0.0
156 0.5111 3.6807 0.2098 0.0162 0.0026 0.0003 0.0
158 0.5009 3.6902 0.2195 0.0154 0.0025 0.0003 0.0001
160 0.5085 3.7822 0.2133 0.0155 0.0022 0.0003 0.0001
162 0.5186 3.7765 0.2345 0.0171 0.002 0.0009 0.0003
164 0.5135 3.8872 0.2254 0.0172 0.0019 0.0004 0.0001
166 0.5025 3.861 0.2262 0.0188 0.002 0.0006 0.0001
168 0.5092 3.9543 0.2354 0.0191 0.0022 0.0004 0.0
170 0.4988 4.0128 0.2297 0.0183 0.002 0.0 0.0
172 0.5054 4.0366 0.2388 0.0188 0.0032 0.0003 0.0
174 0.5151 4.0758 0.2343 0.0208 0.0035 0.0006 0.0
176 0.5072 4.0974 0.239 0.0184 0.0023 0.0003 0.0
178 0.5116 4.1616 0.236 0.0182 0.0022 0.0004 0.0
180 0.4999 4.1962 0.2455 0.0211 0.0029 0.0013 0.0001
182 0.5151 4.2255 0.2465 0.0189 0.003 0.0007 0.0
184 0.5 4.3071 0.2536 0.0249 0.0012 0.0004 0.0001
186 0.5109 4.3081 0.2491 0.0173 0.0024 0.0 0.0003
188 0.506 4.3706 0.2527 0.023 0.0026 0.0004 0.0
190 0.5014 4.4488 0.2566 0.0184 0.0029 0.0001 0.0001
192 0.5001 4.4884 0.2638 0.0201 0.0024 0.0006 0.0
194 0.4995 4.5201 0.254 0.0193 0.0022 0.0004 0.0
196 0.5123 4.5511 0.2621 0.0214 0.0032 0.0007 0.0
198 0.5084 4.6306 0.2714 0.019 0.0024 0.0004 0.0004
200 0.4994 4.6543 0.2661 0.0207 0.0033 0.0004 0.0003


==> data/cycleLengths/MEuclOdd.txt <==
n 1-cycles 3-cycles 5-cycles 7-cycles 9-cycles 11-cycles 13-cycles
3 0.0 1.0 0.0 0.0 0.0 0.0 0.0
5 0.0 0.8948 0.1052 0.0 0.0 0.0 0.0
7 0.0053 0.8753 0.1216 0.0084 0.0 0.0 0.0
9 0.0224 0.9162 0.0905 0.0152 0.0021 0.0 0.0
11 0.0392 0.9403 0.0903 0.0151 0.0016 0.0 0.0
13 0.0692 0.9941 0.0739 0.0098 0.0016 0.0 0.0
15 0.1029 1.0397 0.0806 0.0089 0.0015 0.0004 0.0
17 0.1286 1.0711 0.0732 0.0063 0.0017 0.0007 0.0
19 0.1672 1.1347 0.0656 0.0078 0.0013 0.0 0.0
21 0.1678 1.1414 0.0736 0.0076 0.0012 0.0003 0.0003
23 0.1909 1.1721 0.0755 0.0074 0.0011 0.0 0.0
25 0.2159 1.2132 0.0744 0.0078 0.0005 0.0 0.0
27 0.2256 1.2345 0.0791 0.0076 0.0003 0.0 0.0003
29 0.2576 1.2843 0.0797 0.0076 0.0013 0.0 0.0003
31 0.2646 1.3073 0.0778 0.0089 0.0012 0.0002 0.0
33 0.2724 1.3296 0.0841 0.0055 0.0012 0.0002 0.0
35 0.2939 1.3892 0.0841 0.0073 0.0 0.0 0.0002
37 0.3031 1.4112 0.086 0.0078 0.0007 0.0002 0.0002
39 0.3124 1.4168 0.0929 0.0091 0.0013 0.0 0.0
41 0.3276 1.4833 0.0859 0.0076 0.0019 0.0002 0.0
43 0.339 1.4976 0.0913 0.0078 0.0006 0.0 0.0
45 0.3446 1.5409 0.0988 0.009 0.0004 0.0 0.0
47 0.3577 1.5667 0.0964 0.0091 0.0008 0.0002 0.0002
49 0.3587 1.5938 0.1067 0.0062 0.001 0.0006 0.0
51 0.3826 1.6429 0.1049 0.0079 0.0019 0.0002 0.0
53 0.3749 1.6869 0.1071 0.0097 0.0019 0.0004 0.0
55 0.3781 1.7018 0.1011 0.008 0.0019 0.0 0.0002
57 0.3843 1.7433 0.0997 0.0086 0.0011 0.0002 0.0
59 0.4011 1.7675 0.1067 0.0066 0.0005 0.0002 0.0
61 0.409 1.8046 0.1069 0.0085 0.0021 0.0002 0.0
63 0.3941 1.8285 0.1113 0.0098 0.0012 0.0 0.0002
65 0.412 1.8677 0.1191 0.0113 0.0016 0.0005 0.0002
67 0.4052 1.8892 0.1211 0.01 0.0008 0.0 0.0
69 0.415 1.9582 0.1218 0.0077 0.001 0.0 0.0
71 0.4251 1.9893 0.1172 0.0079 0.0008 0.0002 0.0002
73 0.4191 2.0153 0.1187 0.0095 0.0007 0.0003 0.0
75 0.4271 2.0536 0.1201 0.0114 0.0007 0.0 0.0002
77 0.4365 2.0869 0.1279 0.0093 0.0011 0.0002 0.0
79 0.4468 2.1278 0.1267 0.0104 0.0011 0.0 0.0
81 0.4402 2.1557 0.1309 0.0112 0.0011 0.0003 0.0
83 0.4415 2.2023 0.1349 0.0101 0.0021 0.0003 0.0
85 0.4569 2.2395 0.1384 0.0102 0.0016 0.0002 0.0
87 0.4501 2.2796 0.1423 0.0123 0.0016 0.0003 0.0002
89 0.4508 2.325 0.1491 0.0102 0.0011 0.0003 0.0
91 0.4572 2.3361 0.1479 0.0111 0.0023 0.0003 0.0
93 0.4623 2.3827 0.1402 0.0109 0.0016 0.0002 0.0
95 0.4486 2.4152 0.1434 0.0111 0.0017 0.0006 0.0
97 0.4591 2.468 0.1547 0.0134 0.0015 0.0002 0.0002
99 0.461 2.497 0.1543 0.0115 0.0011 0.0003 0.0
101 0.4663 2.5599 0.1459 0.0124 0.0014 0.0002 0.0
103 0.4639 2.5776 0.1462 0.013 0.0018 0.0006 0.0
105 0.4644 2.614 0.1543 0.0123 0.002 0.0005 0.0
107 0.4655 2.6877 0.1593 0.0132 0.0018 0.0002 0.0
109 0.4775 2.7074 0.1601 0.0142 0.0018 0.0003 0.0
111 0.4655 2.7588 0.1589 0.0107 0.0015 0.0002 0.0002
113 0.4667 2.7713 0.167 0.0118 0.0014 0.0005 0.0
115 0.4689 2.8181 0.1669 0.0159 0.002 0.0003 0.0
117 0.4746 2.8753 0.1649 0.013 0.0016 0.0 0.0
119 0.4711 2.9002 0.1703 0.0139 0.0018 0.0001 0.0
121 0.4805 2.9453 0.1713 0.0128 0.0015 0.0003 0.0003
123 0.492 2.9921 0.1722 0.0129 0.0013 0.0003 0.0
125 0.4882 3.0326 0.1716 0.0136 0.0021 0.0001 0.0
127 0.4829 3.0633 0.1724 0.0147 0.0013 0.0003 0.0
129 0.4756 3.0718 0.1795 0.0162 0.0019 0.0003 0.0001
131 0.4923 3.1264 0.1867 0.0151 0.0025 0.0004 0.0001
133 0.4818 3.1853 0.1897 0.0155 0.0018 0.0001 0.0
135 0.4805 3.2402 0.2063 0.0181 0.0019 0.0006 0.0001
137 0.4999 3.2672 0.1924 0.0143 0.0024 0.0003 0.0001
139 0.4911 3.3074 0.1924 0.016 0.0016 0.0004 0.0
141 0.491 3.3439 0.2002 0.0172 0.0028 0.0003 0.0001
143 0.4993 3.4058 0.2008 0.0166 0.0015 0.0004 0.0
145 0.4875 3.4768 0.1947 0.0179 0.0028 0.0004 0.0
147 0.4821 3.5151 0.1969 0.0161 0.0023 0.0 0.0
149 0.4878 3.5227 0.2024 0.0193 0.0026 0.0007 0.0
151 0.4956 3.5465 0.2161 0.0138 0.002 0.0003 0.0
153 0.4894 3.5947 0.2129 0.0182 0.0019 0.0006 0.0
155 0.4958 3.6631 0.2152 0.0148 0.0028 0.0006 0.0
157 0.491 3.7222 0.2111 0.0177 0.0026 0.0001 0.0
159 0.4938 3.7541 0.2178 0.0205 0.0019 0.0001 0.0001
161 0.4887 3.8337 0.2072 0.0181 0.0023 0.0001 0.0
163 0.496 3.8031 0.2205 0.0198 0.0025 0.0001 0.0003
165 0.4918 3.9104 0.229 0.0191 0.0012 0.0001 0.0
167 0.488 3.9369 0.2329 0.017 0.0028 0.0003 0.0
169 0.4879 3.9752 0.2291 0.0185 0.0019 0.0004 0.0
171 0.4864 3.9789 0.2337 0.0178 0.0026 0.0012 0.0
173 0.4937 4.0772 0.2396 0.0173 0.0032 0.0004 0.0001
175 0.4927 4.0813 0.2342 0.0162 0.0027 0.0004 0.0
177 0.4956 4.1584 0.2565 0.0177 0.0026 0.0004 0.0001
179 0.4952 4.2025 0.2388 0.0191 0.0019 0.0004 0.0
181 0.4908 4.2178 0.2454 0.0183 0.0022 0.0003 0.0
183 0.4998 4.2736 0.2531 0.0209 0.0027 0.0003 0.0003
185 0.4973 4.3567 0.2429 0.0229 0.0019 0.0009 0.0001
187 0.4943 4.342 0.2551 0.019 0.0019 0.0006 0.0
189 0.489 4.3935 0.265 0.0232 0.0026 0.0 0.0
191 0.5013 4.4199 0.2529 0.0213 0.003 0.0003 0.0001
193 0.4965 4.471 0.2585 0.021 0.003 0.0001 0.0
195 0.5047 4.5186 0.2631 0.0227 0.0026 0.001 0.0003
197 0.4884 4.5533 0.259 0.0209 0.002 0.0004 0.0
199 0.4933 4.5995 0.2728 0.0194 0.0022 0.0003 0.0004
201 0.4978 4.7103 0.2628 0.0252 0.0027 0.0006 0.0004


==> data/cycleLengths/attributesEven.txt <==
n 1-cycles 3-cycles 5-cycles 7-cycles 9-cycles 11-cycles 13-cycles
4 1.0 1.0 0.0 0.0 0.0 0.0 0.0
6 0.9798 1.0017 0.0185 0.0 0.0 0.0 0.0
8 0.9583 1.0012 0.0393 0.0012 0.0 0.0 0.0
10 0.9452 0.9954 0.0594 0.0 0.0 0.0 0.0
12 0.9335 1.0153 0.0528 0.0015 0.0 0.0 0.0
14 0.8966 1.0474 0.0507 0.0053 0.0 0.0 0.0
16 0.8938 1.0324 0.0732 0.0066 0.0 0.0 0.0
18 0.8857 1.0283 0.0849 0.006 0.0016 0.0 0.0
20 0.8593 1.0654 0.0828 0.0075 0.0 0.0 0.0
22 0.85 1.0757 0.0762 0.0095 0.0005 0.0005 0.0
24 0.8446 1.0825 0.082 0.0087 0.0022 0.0 0.0
26 0.8293 1.1076 0.0765 0.0071 0.0013 0.0 0.0
28 0.8182 1.1165 0.0795 0.0134 0.002 0.0 0.0004
30 0.8082 1.1253 0.0857 0.0104 0.0012 0.0 0.0
32 0.8032 1.1246 0.0871 0.0128 0.0026 0.0004 0.0
34 0.7924 1.1441 0.0929 0.0118 0.001 0.0 0.0
36 0.7867 1.1492 0.1006 0.0132 0.0017 0.0007 0.0
38 0.7706 1.1756 0.0979 0.0156 0.0017 0.0 0.0003
40 0.7583 1.1992 0.0944 0.0157 0.0026 0.0003 0.0
42 0.7532 1.212 0.0847 0.0142 0.0006 0.0006 0.0
44 0.7566 1.2021 0.0932 0.0179 0.0012 0.0 0.0
46 0.7406 1.2322 0.0984 0.0183 0.003 0.0003 0.0
48 0.7426 1.2299 0.1035 0.0183 0.0009 0.0003 0.0009
50 0.7543 1.2361 0.0934 0.0124 0.0014 0.0003 0.0
52 0.7326 1.252 0.0969 0.0165 0.0025 0.0005 0.0003
54 0.7153 1.2663 0.107 0.0157 0.0016 0.0008 0.0003
56 0.7108 1.2709 0.116 0.0164 0.0032 0.0008 0.0005
58 0.7173 1.2886 0.115 0.0168 0.0034 0.001 0.0
60 0.722 1.278 0.1051 0.0213 0.0023 0.001 0.0
62 0.7025 1.3223 0.098 0.0168 0.0038 0.0005 0.0
64 0.7077 1.3092 0.1171 0.0184 0.0035 0.0 0.0002
66 0.6908 1.3376 0.1115 0.0168 0.0036 0.001 0.0
68 0.6997 1.3391 0.1125 0.0165 0.0036 0.0005 0.0
70 0.6821 1.3595 0.1154 0.0144 0.0042 0.0005 0.0
72 0.6785 1.3709 0.1218 0.0198 0.004 0.0012 0.0002
74 0.6796 1.3751 0.1231 0.0194 0.0044 0.0005 0.0002
76 0.6757 1.3728 0.1263 0.0184 0.0018 0.0009 0.0002
78 0.6674 1.3887 0.1303 0.0187 0.005 0.0005 0.0002
80 0.6684 1.4009 0.1274 0.022 0.0038 0.0013 0.0002
82 0.6734 1.438 0.1163 0.0172 0.0034 0.0007 0.0002
84 0.6563 1.4351 0.1306 0.0209 0.0024 0.0011 0.0002
86 0.6614 1.4436 0.1212 0.021 0.0061 0.002 0.0007
88 0.6553 1.4398 0.1222 0.0187 0.0064 0.0011 0.0002
90 0.6497 1.4452 0.1255 0.0198 0.0041 0.0009 0.0006
92 0.6433 1.4745 0.1228 0.0225 0.0032 0.0013 0.0
94 0.642 1.4927 0.1233 0.0202 0.0067 0.0019 0.0002
96 0.632 1.5011 0.1335 0.017 0.0054 0.001 0.0002
98 0.6439 1.4979 0.1347 0.0204 0.0041 0.0014 0.0006
100 0.6299 1.5258 0.1248 0.0205 0.0048 0.0012 0.0002
102 0.636 1.5111 0.1338 0.0239 0.0045 0.0006 0.0002
104 0.6332 1.5428 0.1307 0.0201 0.0047 0.0006 0.0002
106 0.6271 1.5486 0.1316 0.0218 0.0048 0.001 0.0006
108 0.6198 1.5418 0.1345 0.0232 0.0053 0.002 0.0002
110 0.6145 1.5735 0.1428 0.0203 0.0039 0.0014 0.0002
112 0.62 1.587 0.1362 0.0223 0.0049 0.0012 0.001
114 0.6138 1.5663 0.1361 0.0226 0.0062 0.0012 0.0002
116 0.6112 1.6131 0.1474 0.0205 0.0046 0.0015 0.0002
118 0.6037 1.6172 0.1507 0.0208 0.0056 0.001 0.0
120 0.597 1.6306 0.1494 0.0241 0.0044 0.0006 0.0
122 0.6036 1.6347 0.1424 0.0242 0.0052 0.0006 0.0002
124 0.612 1.6457 0.1489 0.0217 0.0062 0.0006 0.0002
126 0.592 1.6482 0.1541 0.0241 0.0049 0.0017 0.0009
128 0.6006 1.6565 0.143 0.0214 0.007 0.0013 0.0006
130 0.5897 1.6716 0.1461 0.0257 0.0052 0.0024 0.0004
132 0.6087 1.6851 0.1507 0.0229 0.0065 0.0011 0.0007
134 0.5906 1.7 0.1433 0.0254 0.0059 0.0013 0.0006
136 0.5863 1.7035 0.1518 0.0281 0.0072 0.0013 0.0002
138 0.5857 1.7114 0.1518 0.0271 0.0067 0.0027 0.0
140 0.5985 1.7301 0.1532 0.0218 0.0062 0.0009 0.0004
142 0.5859 1.7302 0.151 0.0258 0.0063 0.0011 0.0002
144 0.5837 1.7666 0.1573 0.0249 0.0065 0.0018 0.0005
146 0.5923 1.7542 0.1554 0.0287 0.0059 0.0018 0.0002
148 0.5789 1.7693 0.1518 0.0255 0.0059 0.0014 0.0
150 0.5864 1.77 0.1563 0.0266 0.0037 0.0011 0.0005
152 0.5678 1.7837 0.1554 0.0229 0.0078 0.0012 0.0002
154 0.5861 1.8075 0.1435 0.0251 0.0051 0.0012 0.0009
156 0.5696 1.8196 0.162 0.026 0.0056 0.0012 0.0002
158 0.5731 1.8343 0.162 0.0258 0.0063 0.0023 0.0005
160 0.5669 1.8312 0.1606 0.0314 0.0058 0.0012 0.0007
162 0.5793 1.8235 0.163 0.0292 0.0059 0.0009 0.0002
164 0.5631 1.8667 0.1548 0.0268 0.005 0.0019 0.0005
166 0.5597 1.8663 0.172 0.0295 0.0044 0.0028 0.0005
168 0.5722 1.8707 0.1598 0.0272 0.0071 0.0026 0.0003
170 0.5664 1.8918 0.1636 0.0299 0.0061 0.0027 0.0008
172 0.5583 1.8905 0.1671 0.0273 0.0064 0.0014 0.001
174 0.5679 1.9001 0.164 0.0298 0.0056 0.0026 0.0003
176 0.559 1.921 0.1693 0.0275 0.0079 0.0015 0.0005
178 0.5566 1.9133 0.1647 0.0293 0.0051 0.0019 0.0007
180 0.5579 1.9687 0.1729 0.0263 0.0074 0.0018 0.0003
182 0.5656 1.9319 0.1701 0.0313 0.0087 0.0017 0.0003
184 0.5541 1.9782 0.1695 0.03 0.0051 0.0014 0.0002
186 0.5651 1.9628 0.168 0.0316 0.0076 0.0018 0.0012
188 0.5585 1.9985 0.1715 0.0298 0.0071 0.0014 0.0008
190 0.5611 2.0114 0.1679 0.0297 0.0064 0.0005 0.0008
192 0.5494 1.9828 0.1778 0.0309 0.0092 0.0017 0.0005
194 0.55 2.0008 0.1816 0.0337 0.0077 0.0028 0.0002
196 0.5455 2.015 0.1849 0.0282 0.0096 0.0021 0.0003
198 0.5514 2.063 0.1744 0.0283 0.0082 0.0023 0.0
200 0.552 2.0558 0.1766 0.0322 0.0061 0.0005 0.0008


==> data/cycleLengths/attributesOdd.txt <==
n 1-cycles 3-cycles 5-cycles 7-cycles 9-cycles 11-cycles 13-cycles
3 0.0 1.0 0.0 0.0 0.0 0.0 0.0
5 0.0 0.9851 0.0149 0.0 0.0 0.0 0.0
7 0.0054 0.9686 0.0368 0.0 0.0 0.0 0.0
9 0.0251 0.9816 0.0443 0.0008 0.0 0.0 0.0
11 0.0441 0.9978 0.0485 0.0022 0.0 0.0 0.0
13 0.044 0.9866 0.0568 0.0018 0.0012 0.0 0.0
15 0.0765 1.0227 0.0572 0.0074 0.0 0.0006 0.0
17 0.0775 1.0213 0.0593 0.0047 0.0005 0.0 0.0
19 0.1041 1.0422 0.0661 0.008 0.0 0.0 0.0
21 0.104 1.0384 0.0741 0.0086 0.0009 0.0 0.0
23 0.1207 1.0608 0.0748 0.0081 0.0017 0.0 0.0
25 0.1294 1.0726 0.0758 0.0103 0.0008 0.0 0.0
27 0.142 1.08 0.0902 0.0056 0.0015 0.0 0.0
29 0.1455 1.0916 0.0829 0.008 0.0015 0.0 0.0
31 0.1644 1.1139 0.0892 0.0093 0.001 0.0003 0.0
33 0.1588 1.106 0.0892 0.0082 0.0021 0.0 0.0
35 0.1761 1.1253 0.0884 0.0155 0.0007 0.0003 0.0
37 0.1722 1.1339 0.09 0.0144 0.0016 0.0 0.0
39 0.178 1.1494 0.0913 0.0115 0.0022 0.0003 0.0003
41 0.1874 1.1743 0.0848 0.0113 0.0012 0.0003 0.0
43 0.1986 1.1761 0.0961 0.0161 0.0018 0.0003 0.0
45 0.2148 1.1926 0.1062 0.0143 0.0053 0.0003 0.0
47 0.2207 1.1997 0.1098 0.0137 0.0031 0.0003 0.0
49 0.2111 1.2004 0.1031 0.0156 0.0019 0.0003 0.0
51 0.2309 1.23 0.0965 0.0126 0.0038 0.0003 0.0
53 0.2365 1.2317 0.1004 0.0151 0.005 0.0005 0.0
55 0.2311 1.2428 0.1034 0.014 0.0036 0.001 0.0003
57 0.2414 1.2478 0.106 0.0169 0.0031 0.0005 0.0
59 0.2509 1.2638 0.1064 0.0156 0.0033 0.001 0.0
61 0.25 1.2809 0.1124 0.0153 0.0034 0.001 0.0
63 0.2585 1.3052 0.1068 0.0169 0.0029 0.0005 0.0
65 0.2638 1.304 0.109 0.0145 0.0031 0.0007 0.0002
67 0.2586 1.304 0.1166 0.0196 0.001 0.0002 0.0002
69 0.2694 1.3238 0.104 0.0173 0.0021 0.0002 0.0
71 0.2738 1.3315 0.1099 0.0163 0.0035 0.0012 0.0
73 0.2707 1.3257 0.1211 0.0152 0.0036 0.0002 0.0002
75 0.2821 1.3422 0.1232 0.0193 0.0043 0.0016 0.0
77 0.293 1.3818 0.1141 0.0235 0.0038 0.0018 0.0002
79 0.3155 1.4013 0.1173 0.0218 0.0031 0.0007 0.0
81 0.2832 1.3811 0.1226 0.02 0.0046 0.002 0.0
83 0.2904 1.3973 0.1211 0.0213 0.0052 0.0013 0.0002
85 0.2971 1.4243 0.1259 0.0216 0.003 0.0009 0.0002
87 0.3144 1.4216 0.13 0.0212 0.0036 0.0004 0.0002
89 0.3119 1.4392 0.1173 0.0202 0.0034 0.0019 0.0
91 0.3282 1.4727 0.1208 0.0212 0.0055 0.0006 0.0
93 0.3079 1.4404 0.13 0.0241 0.0023 0.0006 0.0002
95 0.3146 1.4841 0.1251 0.0195 0.0045 0.0014 0.0004
97 0.3092 1.4708 0.1241 0.0203 0.0041 0.0008 0.0004
99 0.3222 1.5095 0.1269 0.0217 0.0046 0.0014 0.0006
101 0.3302 1.5019 0.1355 0.0204 0.0032 0.0014 0.0
103 0.3311 1.5142 0.1224 0.0206 0.0036 0.0004 0.0
105 0.3319 1.5224 0.1298 0.018 0.0034 0.0014 0.0002
107 0.3358 1.5291 0.1341 0.0195 0.0061 0.0016 0.0002
109 0.3386 1.5434 0.133 0.0186 0.0045 0.001 0.0002
111 0.3363 1.5403 0.135 0.0228 0.0037 0.001 0.0002
113 0.3301 1.5677 0.148 0.0217 0.0056 0.0014 0.0006
115 0.3498 1.5666 0.1366 0.0243 0.0064 0.0013 0.0002
117 0.3499 1.6009 0.1404 0.0214 0.0038 0.0006 0.0002
119 0.3487 1.6123 0.144 0.0218 0.0045 0.0017 0.0
121 0.3487 1.61 0.1327 0.021 0.0045 0.0004 0.0
123 0.3466 1.617 0.1424 0.0265 0.0035 0.0006 0.0004
125 0.3568 1.6386 0.1448 0.0217 0.0043 0.0009 0.0006
127 0.3644 1.6693 0.1454 0.0259 0.0067 0.0015 0.0
129 0.3672 1.6665 0.1449 0.025 0.0052 0.0009 0.0004
131 0.3659 1.6443 0.1408 0.0228 0.0048 0.0009 0.0006
133 0.3526 1.6749 0.142 0.0236 0.0057 0.0016 0.0005
135 0.3657 1.7049 0.1494 0.0237 0.0067 0.0004 0.0004
137 0.3555 1.6794 0.1471 0.0252 0.0042 0.0018 0.0005
139 0.3631 1.7078 0.1598 0.0246 0.006 0.0013 0.0004
141 0.3721 1.7373 0.146 0.0245 0.0066 0.0018 0.0005
143 0.3645 1.7422 0.1582 0.023 0.0062 0.0025 0.0004
145 0.389 1.7524 0.1552 0.0257 0.0061 0.0013 0.0004
147 0.3639 1.7315 0.1516 0.0279 0.005 0.0014 0.0004
149 0.3863 1.7449 0.1568 0.0243 0.0044 0.0016 0.0011
151 0.3858 1.7676 0.155 0.0259 0.0062 0.0005 0.0004
153 0.3878 1.7748 0.163 0.0309 0.0069 0.0019 0.0005
155 0.385 1.7965 0.162 0.0238 0.0051 0.0016 0.0002
157 0.3797 1.7904 0.1533 0.0286 0.0056 0.0019 0.0007
159 0.3824 1.8314 0.165 0.0259 0.0063 0.0014 0.0
161 0.3777 1.8078 0.1736 0.0312 0.0066 0.0017 0.0012
163 0.4013 1.8353 0.1605 0.0261 0.0062 0.0022 0.0009
165 0.3916 1.8964 0.1617 0.0262 0.007 0.0017 0.0014
167 0.3824 1.8337 0.1645 0.0281 0.0049 0.0017 0.0005
169 0.3907 1.8465 0.1613 0.0265 0.0061 0.0014 0.0003
171 0.3911 1.8824 0.1658 0.0314 0.0073 0.0012 0.0
173 0.3993 1.886 0.1695 0.029 0.0052 0.0017 0.001
175 0.4041 1.8865 0.1696 0.026 0.0059 0.0018 0.0007
177 0.3974 1.8847 0.1689 0.0298 0.0061 0.0007 0.0005
179 0.3882 1.8896 0.1741 0.0253 0.0078 0.0017 0.0003
181 0.404 1.9362 0.1802 0.0303 0.0078 0.0008 0.0002
183 0.3981 1.954 0.1794 0.0315 0.0051 0.0012 0.0003
185 0.406 1.9511 0.1679 0.0295 0.0069 0.0003 0.0002
187 0.4173 1.9732 0.1722 0.0292 0.0075 0.0012 0.001
189 0.4053 1.9796 0.1717 0.0321 0.007 0.0022 0.0005
191 0.4108 2.0025 0.1707 0.0308 0.0055 0.002 0.0007
193 0.4073 1.9879 0.1799 0.0281 0.0055 0.0018 0.0005
195 0.41 2.0065 0.1728 0.031 0.0068 0.0018 0.0007
197 0.4206 2.0074 0.1788 0.0304 0.0058 0.0023 0.0005
199 0.4142 2.0301 0.1784 0.029 0.0049 0.002 0.0005
201 0.4148 2.0369 0.1744 0.033 0.0077 0.0015 0.0007


==> data/cycleLengths/icEven.txt <==
n 1-cycles 3-cycles 5-cycles 7-cycles 9-cycles 11-cycles 13-cycles
4 1.0 1.0 0.0 0.0 0.0 0.0 0.0
6 0.8914 1.0347 0.0739 0.0 0.0 0.0 0.0
8 0.7532 1.1078 0.1333 0.0058 0.0 0.0 0.0
10 0.6377 1.1377 0.2004 0.0206 0.0036 0.0 0.0
12 0.5897 1.1092 0.2597 0.0331 0.0083 0.0 0.0
14 0.4776 1.1893 0.263 0.0592 0.0087 0.0022 0.0
16 0.4369 1.1461 0.3227 0.0757 0.0173 0.0007 0.0007
18 0.3605 1.1591 0.3629 0.1016 0.0159 0.0018 0.0006
20 0.3343 1.164 0.3507 0.1129 0.0323 0.0034 0.0023
22 0.2806 1.1765 0.3708 0.1195 0.0404 0.0144 0.0022
24 0.2505 1.126 0.413 0.1432 0.0516 0.0151 0.0016
26 0.2084 1.1232 0.4389 0.1638 0.0441 0.0159 0.0056
28 0.1807 1.1296 0.427 0.1718 0.073 0.0204 0.004
30 0.1647 1.13 0.4256 0.1801 0.078 0.0226 0.0053
32 0.152 1.1052 0.4331 0.203 0.073 0.0253 0.0084
34 0.1202 1.0907 0.4517 0.2033 0.0903 0.0366 0.0103
36 0.1101 1.0898 0.4527 0.2102 0.0807 0.0414 0.0117
38 0.0912 1.0725 0.4675 0.2121 0.1014 0.0403 0.0178
40 0.0952 1.0589 0.4703 0.2218 0.1006 0.0433 0.0115
42 0.0832 1.024 0.4973 0.2128 0.1072 0.0455 0.0265
44 0.074 1.0148 0.4795 0.2341 0.1169 0.0557 0.0257
46 0.0697 1.0326 0.4873 0.2277 0.1023 0.0633 0.0201
48 0.0557 1.0173 0.4844 0.2374 0.1218 0.0607 0.0215
50 0.0581 0.9903 0.4912 0.2348 0.129 0.0626 0.0328
52 0.048 1.0067 0.4562 0.2473 0.1363 0.057 0.0328
54 0.0416 0.9903 0.4724 0.2502 0.1281 0.0739 0.0319
56 0.0299 0.9912 0.472 0.2533 0.1323 0.0732 0.0369
58 0.0276 0.9883 0.4603 0.2416 0.1494 0.0781 0.0336
60 0.0291 0.9598 0.4817 0.272 0.131 0.0704 0.0392
62 0.0212 0.962 0.4847 0.2449 0.1401 0.0722 0.0524
64 0.0223 0.9465 0.4719 0.2662 0.1429 0.0834 0.0429
66 0.0268 0.9403 0.4556 0.268 0.1508 0.0852 0.0507
68 0.0215 0.9507 0.4324 0.2719 0.1541 0.0887 0.0471
70 0.02 0.9249 0.4671 0.2576 0.156 0.0916 0.0522
72 0.0137 0.9192 0.4591 0.2668 0.1587 0.0951 0.056
74 0.0151 0.8882 0.4773 0.2761 0.1593 0.091 0.0494
76 0.0172 0.8982 0.4649 0.259 0.1665 0.0965 0.0562
78 0.0102 0.9087 0.4639 0.2748 0.1499 0.0972 0.058
80 0.0126 0.8808 0.4816 0.2592 0.1618 0.102 0.0597
82 0.0085 0.877 0.4781 0.2832 0.1468 0.0987 0.0591
84 0.0089 0.8862 0.4629 0.2611 0.1652 0.0933 0.0579
86 0.0075 0.8872 0.4463 0.2698 0.1606 0.0987 0.067
88 0.0073 0.8782 0.4627 0.2591 0.1709 0.1012 0.0638
90 0.0075 0.855 0.4591 0.2791 0.1788 0.1021 0.0557
92 0.0093 0.8641 0.4376 0.2819 0.1647 0.1164 0.0649
94 0.0091 0.855 0.4456 0.2741 0.1668 0.1158 0.0733
96 0.0067 0.8634 0.4448 0.2595 0.1771 0.1127 0.0633
98 0.0056 0.8479 0.4565 0.2803 0.1588 0.1117 0.0664
100 0.0073 0.8332 0.4431 0.2862 0.1707 0.1093 0.0755
102 0.0068 0.8635 0.4421 0.2474 0.1794 0.1004 0.0698
104 0.0035 0.8629 0.4302 0.2652 0.1637 0.1143 0.076
106 0.0041 0.8119 0.4453 0.2709 0.1826 0.1305 0.0736
108 0.0037 0.8389 0.4324 0.2747 0.18 0.1196 0.0714
110 0.0041 0.83 0.4328 0.2686 0.1928 0.1195 0.0672
112 0.003 0.8182 0.4561 0.2709 0.1764 0.1121 0.0833
114 0.004 0.8172 0.4479 0.2723 0.167 0.1228 0.0706
116 0.0017 0.8087 0.4271 0.2824 0.1839 0.1191 0.0806
118 0.0023 0.8401 0.4335 0.2746 0.1736 0.1161 0.0719
120 0.0027 0.8007 0.4457 0.267 0.1794 0.1308 0.0843
122 0.0023 0.8142 0.4456 0.2637 0.1684 0.1191 0.0798
124 0.0016 0.7994 0.4391 0.2746 0.1856 0.1196 0.0816
126 0.001 0.8103 0.4353 0.2704 0.1817 0.1129 0.0831
128 0.0016 0.7913 0.4229 0.2691 0.1864 0.1427 0.0926
130 0.0016 0.7895 0.4358 0.2674 0.1753 0.1228 0.0883
132 0.0006 0.7833 0.4347 0.2726 0.1784 0.1228 0.0879
134 0.0022 0.7727 0.4272 0.2803 0.181 0.1255 0.0873
136 0.0013 0.7956 0.4229 0.2797 0.1781 0.1219 0.0848
138 0.0016 0.7759 0.4253 0.2812 0.1846 0.1255 0.0822
140 0.0016 0.7794 0.4405 0.2635 0.1953 0.1145 0.0899
142 0.0006 0.7742 0.4248 0.2615 0.1891 0.132 0.0935
144 0.0006 0.7824 0.4174 0.2707 0.1817 0.1255 0.0887
146 0.0003 0.7833 0.4208 0.283 0.1788 0.1249 0.0966
148 0.0012 0.752 0.431 0.2729 0.1924 0.131 0.0833
150 0.0012 0.7448 0.4462 0.2649 0.1886 0.115 0.0946
152 0.0009 0.7446 0.424 0.2924 0.1765 0.1298 0.0956
154 0.0003 0.7546 0.4289 0.2628 0.1859 0.1343 0.089
156 0.0009 0.759 0.4055 0.2761 0.1907 0.1333 0.0902
158 0.0003 0.7604 0.4181 0.2606 0.1754 0.1341 0.0906
160 0.0009 0.7381 0.4141 0.2783 0.186 0.1296 0.0899
162 0.0006 0.735 0.411 0.2722 0.1766 0.1379 0.1007
164 0.0006 0.751 0.4182 0.2576 0.1802 0.1274 0.091
166 0.0006 0.7441 0.406 0.28 0.1856 0.1354 0.0882
168 0.0 0.7404 0.415 0.2701 0.1836 0.1388 0.1016
170 0.0 0.746 0.4074 0.2636 0.1886 0.1274 0.092
172 0.0003 0.7366 0.4006 0.2599 0.1973 0.1318 0.1014
174 0.0003 0.7302 0.41 0.2911 0.1844 0.1353 0.092
176 0.0003 0.733 0.419 0.2564 0.1897 0.1284 0.0962
178 0.0003 0.7315 0.4129 0.2628 0.1816 0.1421 0.1001
180 0.0 0.7225 0.4074 0.2764 0.1994 0.133 0.0897
182 0.0003 0.7272 0.425 0.2616 0.1876 0.1404 0.0938
184 0.0003 0.7159 0.4132 0.2703 0.1876 0.1415 0.0934
186 0.0003 0.7219 0.3987 0.2708 0.1825 0.1341 0.1052
188 0.0006 0.73 0.4296 0.2501 0.1841 0.1317 0.0996
190 0.0 0.7232 0.4116 0.2692 0.1871 0.1383 0.0979
192 0.0009 0.7127 0.4311 0.2554 0.1871 0.1304 0.1011
194 0.0 0.7275 0.3934 0.2708 0.1898 0.1274 0.0977
196 0.0 0.7171 0.3967 0.2658 0.1964 0.1289 0.0953
198 0.0003 0.6969 0.4303 0.251 0.1895 0.1271 0.1019
200 0.0002 0.7145 0.3843 0.2575 0.1985 0.1427 0.1034

==> data/cycleLengths/icOdd.txt <==
n 1-cycles 3-cycles 5-cycles 7-cycles 9-cycles 11-cycles 13-cycles
3 0.0 1.0 0.0 0.0 0.0 0.0 0.0
5 0.0 0.854 0.146 0.0 0.0 0.0 0.0
7 0.0012 0.7604 0.2153 0.0255 0.0 0.0 0.0
9 0.0023 0.7273 0.2184 0.0521 0.0054 0.0 0.0
11 0.0022 0.6683 0.2571 0.0639 0.0126 0.0007 0.0
13 0.0033 0.6272 0.2599 0.0937 0.0211 0.0038 0.0
15 0.0054 0.596 0.2768 0.105 0.0272 0.005 0.0003
17 0.0044 0.5688 0.2702 0.1174 0.0404 0.0117 0.0017
19 0.0056 0.5537 0.2751 0.1215 0.0491 0.014 0.0035
21 0.005 0.5258 0.2799 0.1305 0.0581 0.0182 0.0044
23 0.0069 0.5244 0.2814 0.1304 0.0552 0.0244 0.0068
25 0.0048 0.4927 0.2694 0.1455 0.0661 0.0293 0.0099
27 0.0036 0.4782 0.2623 0.1581 0.0762 0.033 0.0124
29 0.0051 0.4805 0.2611 0.1514 0.0778 0.0355 0.0152
31 0.0043 0.4721 0.273 0.1501 0.0804 0.0375 0.0152
33 0.0039 0.4583 0.26 0.161 0.0861 0.0399 0.0176
35 0.0044 0.4479 0.2565 0.1602 0.0943 0.0423 0.0195
37 0.0038 0.4438 0.256 0.1584 0.093 0.0488 0.0219
39 0.0029 0.4468 0.2432 0.1608 0.0986 0.0503 0.0234
41 0.0035 0.4368 0.2616 0.1642 0.0909 0.0527 0.0245
43 0.0021 0.4371 0.2578 0.1613 0.0885 0.0574 0.0293
45 0.0041 0.4172 0.2579 0.1602 0.0953 0.064 0.0295
47 0.0022 0.4208 0.2539 0.1611 0.1014 0.0625 0.0307
49 0.0023 0.4168 0.2506 0.1615 0.1009 0.0617 0.0356
51 0.0026 0.4191 0.2445 0.1605 0.0999 0.0616 0.0348
53 0.0019 0.4194 0.2475 0.1584 0.0997 0.0677 0.0393
55 0.0021 0.4085 0.243 0.1556 0.1072 0.0677 0.0392
57 0.0024 0.4025 0.2428 0.1553 0.106 0.0699 0.0388
59 0.0011 0.4089 0.2386 0.1578 0.1076 0.0686 0.0417
61 0.0014 0.4199 0.2316 0.1548 0.1063 0.0681 0.0455
63 0.0016 0.4059 0.2426 0.1571 0.1042 0.078 0.0407
65 0.0015 0.3943 0.2374 0.1625 0.1065 0.0751 0.0431
67 0.0019 0.3916 0.2406 0.1604 0.1166 0.0724 0.0426
69 0.0009 0.3988 0.2474 0.1542 0.1053 0.0735 0.0446
71 0.0011 0.3965 0.2336 0.159 0.1125 0.0758 0.0444
73 0.0015 0.3919 0.2345 0.157 0.1074 0.0794 0.0539
75 0.0009 0.381 0.2465 0.1582 0.1171 0.0736 0.0465
77 0.0006 0.388 0.2294 0.1512 0.1134 0.0822 0.0476
79 0.0011 0.3959 0.2223 0.1585 0.1077 0.0756 0.0506
81 0.0009 0.3849 0.2278 0.1557 0.1139 0.0853 0.0536
83 0.0009 0.3716 0.2324 0.1607 0.1161 0.0753 0.0554
85 0.0006 0.3849 0.2362 0.1553 0.1096 0.0772 0.0514
87 0.0008 0.3825 0.2319 0.1481 0.113 0.0806 0.0579
89 0.0003 0.3862 0.2269 0.16 0.1095 0.0842 0.0525
91 0.0011 0.39 0.2306 0.1574 0.1142 0.0774 0.0529
93 0.0004 0.3784 0.2305 0.1582 0.1142 0.077 0.0548
95 0.0006 0.3865 0.233 0.1556 0.109 0.0819 0.0546
97 0.0005 0.3764 0.2242 0.1568 0.1103 0.0785 0.0612
99 0.0003 0.3794 0.2262 0.1536 0.1129 0.0793 0.0575
101 0.0004 0.3722 0.2361 0.1619 0.1128 0.0792 0.0605
103 0.0003 0.3798 0.2332 0.1503 0.1107 0.0816 0.06
105 0.0005 0.3711 0.2277 0.1617 0.1115 0.0843 0.0602
107 0.0004 0.3759 0.2281 0.1594 0.1171 0.086 0.0571
109 0.0003 0.3691 0.222 0.1611 0.1127 0.0851 0.0602
111 0.0 0.3692 0.2284 0.1606 0.1144 0.0788 0.0608
113 0.0001 0.3663 0.2252 0.1606 0.1175 0.085 0.0599
115 0.0004 0.3708 0.2307 0.1586 0.1143 0.0807 0.0615
117 0.0001 0.3622 0.2312 0.1536 0.1124 0.0824 0.0608
119 0.0 0.3828 0.2274 0.1514 0.1136 0.0809 0.0591
121 0.0006 0.3673 0.231 0.1589 0.109 0.0849 0.0633
123 0.0004 0.37 0.2274 0.148 0.1143 0.0901 0.0629
125 0.0 0.3655 0.2269 0.1552 0.1096 0.0844 0.0617
127 0.0003 0.3635 0.2191 0.1544 0.1159 0.0853 0.0645
129 0.0001 0.369 0.2252 0.1525 0.1131 0.0843 0.0622
131 0.0003 0.3632 0.2234 0.1475 0.1119 0.0835 0.0634
133 0.0001 0.3534 0.2261 0.1576 0.1083 0.089 0.0671
135 0.0003 0.3653 0.223 0.1637 0.1108 0.0842 0.0621
137 0.0 0.3655 0.2248 0.1541 0.1165 0.0889 0.0668
139 0.0001 0.3735 0.2198 0.1547 0.1103 0.0835 0.0626
141 0.0 0.352 0.2258 0.1496 0.1162 0.0852 0.0646
143 0.0004 0.3594 0.2292 0.1551 0.1147 0.0844 0.0673
145 0.0005 0.382 0.2171 0.1563 0.1144 0.0872 0.0648
147 0.0 0.3642 0.2189 0.1598 0.1193 0.0839 0.0644
149 0.0003 0.3556 0.2189 0.1623 0.1118 0.0885 0.0611
151 0.0001 0.3558 0.215 0.1566 0.1186 0.0839 0.0675
153 0.0 0.3685 0.2216 0.1484 0.1134 0.0829 0.0651
155 0.0 0.3615 0.2236 0.1449 0.118 0.0823 0.0638
157 0.0001 0.364 0.2173 0.1518 0.1133 0.0898 0.0625
159 0.0001 0.3583 0.2245 0.1475 0.1134 0.0903 0.062
161 0.0 0.355 0.2205 0.1562 0.1186 0.087 0.0634
163 0.0 0.3644 0.2224 0.1482 0.1124 0.0825 0.0683
165 0.0 0.3499 0.2215 0.1496 0.1077 0.0901 0.0703
167 0.0003 0.3593 0.2184 0.1538 0.1179 0.0858 0.0672
169 0.0 0.3475 0.2104 0.1535 0.118 0.0903 0.0656
171 0.0001 0.3678 0.2215 0.15 0.1067 0.0924 0.0638
173 0.0 0.3489 0.2122 0.156 0.1146 0.0888 0.0686
175 0.0001 0.3577 0.2152 0.1486 0.1183 0.0804 0.0694
177 0.0 0.3569 0.212 0.1499 0.1133 0.089 0.0678
179 0.0 0.3589 0.2234 0.1489 0.1245 0.0835 0.0688
181 0.0 0.3504 0.2195 0.1529 0.1138 0.091 0.0687
183 0.0 0.3542 0.2189 0.1519 0.1133 0.0923 0.0694
185 0.0001 0.3533 0.2276 0.1524 0.1152 0.0914 0.0719
187 0.0001 0.3553 0.2201 0.1492 0.1129 0.091 0.0711
189 0.0 0.3658 0.2114 0.1571 0.1176 0.0893 0.0709
191 0.0 0.3539 0.2127 0.1559 0.1171 0.0865 0.0701
193 0.0 0.3569 0.2132 0.1471 0.114 0.0916 0.0656
195 0.0 0.3573 0.2134 0.1466 0.111 0.09 0.0666
197 0.0 0.364 0.2073 0.1518 0.1129 0.0858 0.0736
199 0.0 0.3481 0.2135 0.1561 0.1135 0.0969 0.071
201 0.0 0.3555 0.2181 0.1526 0.1175 0.0917 0.0683


==> data/maximum/2icEven.txt <==
n ratio
2 1.0000
4 1.0000
6 0.8501
8 0.9809
10 0.8700
12 0.9774
14 0.8890
16 0.9775
18 0.9059
20 0.9780
22 0.9183
24 0.9799
26 0.9279
28 0.9806
30 0.9363
32 0.9806
34 0.9430
36 0.9824
38 0.9479
40 0.9822
42 0.9525
44 0.9836
46 0.9563
48 0.9843
50 0.9594
52 0.9849
54 0.9623
56 0.9852
58 0.9647
60 0.9853
62 0.9669
64 0.9864
66 0.9687
68 0.9866
70 0.9704
72 0.9872
74 0.9719
76 0.9875
78 0.9733
80 0.9878
82 0.9745
84 0.9881
86 0.9754
88 0.9884
90 0.9765
92 0.9884
94 0.9775
96 0.9886
98 0.9783
100 0.9890
102 0.9792
104 0.9893
106 0.9799
108 0.9897
110 0.9805
112 0.9898
114 0.9812
116 0.9899
118 0.9818
120 0.9902
122 0.9822
124 0.9902
126 0.9828
128 0.9907
130 0.9834
132 0.9908
134 0.9838
136 0.9909
138 0.9842
140 0.9909
142 0.9846
144 0.9914
146 0.9850
148 0.9911
150 0.9853
152 0.9914
154 0.9857
156 0.9918
158 0.9861
160 0.9914
162 0.9863
164 0.9919
166 0.9866
168 0.9918
170 0.9870
172 0.9921
174 0.9872
176 0.9921
178 0.9875
180 0.9923
182 0.9877
184 0.9923
186 0.9881
188 0.9924
190 0.9882
192 0.9926
194 0.9884
196 0.9925
198 0.9886
200 0.9926
300 0.9944
400 0.9954
500 0.9961

==> data/maximum/2icOdd.txt <==
n ratio
3 1.0000
5 1.0000
7 0.9966
9 0.9968
11 0.9933
13 0.9939
15 0.9917
17 0.9920
19 0.9908
21 0.9913
23 0.9909
25 0.9905
27 0.9904
29 0.9908
31 0.9903
33 0.9909
35 0.9913
37 0.9912
39 0.9909
41 0.9914
43 0.9914
45 0.9919
47 0.9918
49 0.9916
51 0.9919
53 0.9921
55 0.9920
57 0.9923
59 0.9924
61 0.9925
63 0.9924
65 0.9925
67 0.9926
69 0.9928
71 0.9927
73 0.9930
75 0.9928
77 0.9931
79 0.9932
81 0.9934
83 0.9935
85 0.9936
87 0.9935
89 0.9934
91 0.9933
93 0.9937
95 0.9938
97 0.9937
99 0.9938
101 0.9939
103 0.9939
105 0.9941
107 0.9940
109 0.9941
111 0.9941
113 0.9942
115 0.9942
117 0.9943
119 0.9942
121 0.9942
123 0.9943
125 0.9945
127 0.9946
129 0.9947
131 0.9946
133 0.9946
135 0.9946
137 0.9948
139 0.9947
141 0.9948
143 0.9949
145 0.9950
147 0.9949
149 0.9951
151 0.9950
153 0.9950
155 0.9950
157 0.9951
159 0.9952
161 0.9952
163 0.9953
165 0.9951
167 0.9952
169 0.9954
171 0.9952
173 0.9954
175 0.9954
177 0.9954
179 0.9954
181 0.9954
183 0.9955
185 0.9955
187 0.9956
189 0.9956
191 0.9955
193 0.9956
195 0.9957
197 0.9957
199 0.9957
201 0.9957
301 0.9966
401 0.9971
501 0.9975

==> data/maximum/MEuclEven.txt <==
n ratio
2 1.0000
4 0.9799
6 0.9724
8 0.9626
10 0.9578
12 0.9568
14 0.9554
16 0.9562
18 0.9558
20 0.9571
22 0.9561
24 0.9573
26 0.9587
28 0.9600
30 0.9600
32 0.9603
34 0.9609
36 0.9611
38 0.9622
40 0.9622
42 0.9634
44 0.9636
46 0.9641
48 0.9644
50 0.9648
52 0.9649
54 0.9654
56 0.9653
58 0.9660
60 0.9663
62 0.9663
64 0.9668
66 0.9670
68 0.9675
70 0.9676
72 0.9680
74 0.9684
76 0.9681
78 0.9680
80 0.9685
82 0.9690
84 0.9688
86 0.9691
88 0.9691
90 0.9692
92 0.9697
94 0.9695
96 0.9701
98 0.9697
100 0.9700
102 0.9701
104 0.9703
106 0.9703
108 0.9705
110 0.9703
112 0.9707
114 0.9709
116 0.9708
118 0.9707
120 0.9711
122 0.9713
124 0.9708
126 0.9712
128 0.9714
130 0.9712
132 0.9714
134 0.9715
136 0.9717
138 0.9717
140 0.9716
142 0.9717
144 0.9720
146 0.9719
148 0.9719
150 0.9722
152 0.9722
154 0.9719
156 0.9720
158 0.9724
160 0.9721
162 0.9723
164 0.9721
166 0.9726
168 0.9722
170 0.9723
172 0.9724
174 0.9724
176 0.9726
178 0.9726
180 0.9727
182 0.9727
184 0.9726
186 0.9729
188 0.9728
190 0.9726
192 0.9727
194 0.9729
196 0.9729
198 0.9727
200 0.9729
300 0.9739
400 0.9745
500 0.9748

==> data/maximum/MEuclOdd.txt <==
n ratio
3 1.0000
5 1.0000
7 0.9994
9 0.9980
11 0.9970
13 0.9955
15 0.9936
17 0.9928
19 0.9908
21 0.9908
23 0.9898
25 0.9887
27 0.9885
29 0.9872
31 0.9870
33 0.9870
35 0.9857
37 0.9855
39 0.9855
41 0.9846
43 0.9845
45 0.9839
47 0.9839
49 0.9835
51 0.9828
53 0.9826
55 0.9831
57 0.9825
59 0.9822
61 0.9821
63 0.9823
65 0.9818
67 0.9818
69 0.9812
71 0.9813
73 0.9813
75 0.9812
77 0.9808
79 0.9807
81 0.9807
83 0.9805
85 0.9804
87 0.9801
89 0.9800
91 0.9801
93 0.9801
95 0.9803
97 0.9798
99 0.9799
101 0.9796
103 0.9798
105 0.9797
107 0.9794
109 0.9793
111 0.9793
113 0.9796
115 0.9794
117 0.9791
119 0.9793
121 0.9791
123 0.9790
125 0.9788
127 0.9791
129 0.9792
131 0.9790
133 0.9789
135 0.9786
137 0.9787
139 0.9788
141 0.9788
143 0.9785
145 0.9784
147 0.9785
149 0.9786
151 0.9785
153 0.9785
155 0.9784
157 0.9782
159 0.9783
161 0.9782
163 0.9785
165 0.9780
167 0.9782
169 0.9781
171 0.9784
173 0.9780
175 0.9782
177 0.9779
179 0.9780
181 0.9782
183 0.9779
185 0.9778
187 0.9780
189 0.9780
191 0.9781
193 0.9780
195 0.9779
197 0.9781
199 0.9779
201 0.9776
301 0.9772
401 0.9771
501 0.9768

==> data/maximum/attributesEven.txt <==
n ratio
2 1.0000
4 0.9821
6 0.9717
8 0.9700
10 0.9687
12 0.9688
14 0.9690
16 0.9701
18 0.9707
20 0.9712
22 0.9724
24 0.9723
26 0.9736
28 0.9737
30 0.9748
32 0.9751
34 0.9752
36 0.9759
38 0.9767
40 0.9774
42 0.9772
44 0.9775
46 0.9780
48 0.9782
50 0.9787
52 0.9790
54 0.9794
56 0.9796
58 0.9796
60 0.9805
62 0.9806
64 0.9806
66 0.9807
68 0.9809
70 0.9812
72 0.9815
74 0.9816
76 0.9820
78 0.9823
80 0.9823
82 0.9825
84 0.9826
86 0.9828
88 0.9828
90 0.9834
92 0.9833
94 0.9835
96 0.9836
98 0.9837
100 0.9841
102 0.9840
104 0.9842
106 0.9843
108 0.9843
110 0.9845
112 0.9845
114 0.9849
116 0.9848
118 0.9849
120 0.9849
122 0.9852
124 0.9851
126 0.9855
128 0.9853
130 0.9855
132 0.9855
134 0.9858
136 0.9858
138 0.9859
140 0.9860
142 0.9860
144 0.9859
146 0.9862
148 0.9864
150 0.9862
152 0.9866
154 0.9865
156 0.9865
158 0.9866
160 0.9869
162 0.9867
164 0.9868
166 0.9870
168 0.9871
170 0.9868
172 0.9872
174 0.9872
176 0.9872
178 0.9874
180 0.9870
182 0.9874
184 0.9874
186 0.9875
188 0.9876
190 0.9875
192 0.9877
194 0.9878
196 0.9877
198 0.9876
200 0.9878
300 0.9896
400 0.9907
500 0.9913

==> data/maximum/attributesOdd.txt <==
n ratio
3 1.0000
5 1.0000
7 0.9998
9 0.9989
11 0.9982
13 0.9982
15 0.9970
17 0.9972
19 0.9963
21 0.9964
23 0.9959
25 0.9957
27 0.9953
29 0.9954
31 0.9948
33 0.9953
35 0.9948
37 0.9948
39 0.9948
41 0.9945
43 0.9943
45 0.9941
47 0.9939
49 0.9942
51 0.9939
53 0.9939
55 0.9939
57 0.9939
59 0.9937
61 0.9935
63 0.9935
65 0.9935
67 0.9937
69 0.9936
71 0.9936
73 0.9936
75 0.9934
77 0.9931
79 0.9928
81 0.9933
83 0.9933
85 0.9931
87 0.9931
89 0.9932
91 0.9928
93 0.9933
95 0.9930
97 0.9933
99 0.9928
101 0.9929
103 0.9931
105 0.9930
107 0.9930
109 0.9929
111 0.9930
113 0.9929
115 0.9928
117 0.9928
119 0.9928
121 0.9929
123 0.9929
125 0.9928
127 0.9926
129 0.9927
131 0.9929
133 0.9929
135 0.9927
137 0.9930
139 0.9928
141 0.9927
143 0.9927
145 0.9926
147 0.9929
149 0.9928
151 0.9927
153 0.9926
155 0.9928
157 0.9929
159 0.9927
161 0.9928
163 0.9926
165 0.9924
167 0.9929
169 0.9929
171 0.9927
173 0.9927
175 0.9927
177 0.9929
179 0.9928
181 0.9927
183 0.9927
185 0.9928
187 0.9926
189 0.9927
191 0.9926
193 0.9928
195 0.9928
197 0.9927
199 0.9927
201 0.9927
301 0.9930
401 0.9931
501 0.9933

==> data/maximum/icEven.txt <==
n ratio
2 1.0000
4 0.9814
6 0.9774
8 0.9781
10 0.9781
12 0.9796
14 0.9804
16 0.9813
18 0.9820
20 0.9826
22 0.9835
24 0.9836
26 0.9852
28 0.9855
30 0.9861
32 0.9865
34 0.9867
36 0.9869
38 0.9878
40 0.9875
42 0.9885
44 0.9882
46 0.9882
48 0.9889
50 0.9891
52 0.9897
54 0.9896
56 0.9897
58 0.9900
60 0.9899
62 0.9903
64 0.9904
66 0.9904
68 0.9907
70 0.9911
72 0.9910
74 0.9913
76 0.9915
78 0.9918
80 0.9918
82 0.9917
84 0.9919
86 0.9921
88 0.9920
90 0.9922
92 0.9924
94 0.9924
96 0.9925
98 0.9926
100 0.9929
102 0.9927
104 0.9929
106 0.9930
108 0.9929
110 0.9932
112 0.9932
114 0.9932
116 0.9934
118 0.9934
120 0.9937
122 0.9935
124 0.9935
126 0.9938
128 0.9937
130 0.9937
132 0.9938
134 0.9940
136 0.9940
138 0.9940
140 0.9942
142 0.9942
144 0.9943
146 0.9942
148 0.9943
150 0.9943
152 0.9944
154 0.9945
156 0.9944
158 0.9946
160 0.9946
162 0.9947
164 0.9947
166 0.9947
168 0.9947
170 0.9948
172 0.9948
174 0.9948
176 0.9951
178 0.9949
180 0.9950
182 0.9951
184 0.9950
186 0.9953
188 0.9952
190 0.9953
192 0.9953
194 0.9953
196 0.9954
198 0.9953
200 0.9955
300 0.9966
400 0.9972
500 0.9976

==> data/maximum/icOdd.txt <==
n ratio
3 1.0000
5 1.0000
7 0.9998
9 0.9996
11 0.9997
13 0.9995
15 0.9992
17 0.9993
19 0.9990
21 0.9991
23 0.9988
25 0.9992
27 0.9991
29 0.9990
31 0.9989
33 0.9990
35 0.9989
37 0.9990
39 0.9990
41 0.9989
43 0.9988
45 0.9990
47 0.9988
49 0.9988
51 0.9989
53 0.9987
55 0.9988
57 0.9989
59 0.9988
61 0.9988
63 0.9987
65 0.9988
67 0.9988
69 0.9988
71 0.9988
73 0.9988
75 0.9987
77 0.9988
79 0.9989
81 0.9988
83 0.9988
85 0.9988
87 0.9988
89 0.9988
91 0.9987
93 0.9988
95 0.9987
97 0.9988
99 0.9988
101 0.9988
103 0.9987
105 0.9987
107 0.9986
109 0.9987
111 0.9988
113 0.9988
115 0.9987
117 0.9988
119 0.9988
121 0.9987
123 0.9987
125 0.9988
127 0.9988
129 0.9988
131 0.9988
133 0.9988
135 0.9988
137 0.9988
139 0.9988
141 0.9988
143 0.9988
145 0.9987
147 0.9987
149 0.9988
151 0.9988
153 0.9988
155 0.9989
157 0.9988
159 0.9989
161 0.9988
163 0.9989
165 0.9989
167 0.9989
169 0.9989
171 0.9988
173 0.9989
175 0.9989
177 0.9989
179 0.9988
181 0.9989
183 0.9988
185 0.9988
187 0.9989
189 0.9988
191 0.9989
193 0.9989
195 0.9990
197 0.9989
199 0.9989
201 0.9989
301 0.9990
401 0.9992
501 0.9992

==> data/nodd/icEven.txt <==
n nodd evenConj
4 4.00 4.03
6 4.37 4.35
8 4.77 4.66
10 5.24 4.95
12 5.48 5.22
14 5.92 5.47
16 6.19 5.71
18 6.52 5.93
20 6.67 6.14
22 7.10 6.34
24 7.32 6.53
26 7.57 6.71
28 7.85 6.88
30 7.98 7.05
32 8.11 7.22
34 8.46 7.37
36 8.57 7.53
38 8.83 7.68
40 8.85 7.82
42 9.15 7.96
44 9.38 8.10
46 9.33 8.23
48 9.55 8.36
50 9.71 8.49
52 9.70 8.62
54 9.95 8.74
56 10.13 8.86
58 10.20 8.98
60 10.25 9.09
62 10.45 9.21
64 10.55 9.32
66 10.78 9.43
68 10.73 9.53
70 10.87 9.64
72 11.23 9.74
74 11.29 9.85
76 11.34 9.95
78 11.29 10.05
80 11.42 10.15
82 11.47 10.25
84 11.56 10.34
86 11.68 10.44
88 11.78 10.53
90 11.84 10.62
92 12.02 10.71
94 12.15 10.80
96 12.33 10.89
98 12.27 10.98
100 12.39 11.07
102 12.44 11.15
104 12.48 11.24
106 12.64 11.32
108 12.54 11.41
110 12.73 11.49
112 12.99 11.57
114 12.79 11.65
116 13.05 11.73
118 13.05 11.81
120 13.19 11.89
122 13.05 11.97
124 13.20 12.05
126 13.27 12.12
128 13.58 12.20
130 13.57 12.27
132 13.62 12.35
134 13.73 12.42
136 13.66 12.50
138 13.72 12.57
140 13.61 12.64
142 13.83 12.71
144 13.87 12.78
146 13.96 12.85
148 14.16 12.93
150 14.38 12.99
152 14.15 13.06
154 14.58 13.13
156 14.49 13.20
158 14.31 13.27
160 14.51 13.34
162 14.64 13.40
164 14.72 13.47
166 14.69 13.53
168 14.82 13.60
170 15.10 13.66
172 15.00 13.73
174 14.93 13.79
176 15.03 13.86
178 15.21 13.92
180 15.37 13.98
182 15.16 14.05
184 15.26 14.11
186 15.40 14.17
188 15.35 14.23
190 15.49 14.29
192 15.46 14.35
194 15.70 14.41
196 15.70 14.47
198 15.41 14.53
200 15.83 14.59

==> data/nodd/icOdd.txt <==
n nodd oddConj
3 3.00 2.88
5 3.28 3.07
7 3.54 3.30
9 3.69 3.52
11 3.85 3.73
13 4.07 3.92
15 4.21 4.10
17 4.41 4.26
19 4.55 4.42
21 4.70 4.57
23 4.81 4.71
25 4.94 4.85
27 5.10 4.98
29 5.22 5.11
31 5.30 5.23
33 5.40 5.35
35 5.51 5.46
37 5.64 5.57
39 5.72 5.68
41 5.78 5.78
43 5.93 5.89
45 5.94 5.98
47 6.19 6.08
49 6.21 6.18
51 6.25 6.27
53 6.40 6.36
55 6.48 6.45
57 6.54 6.54
59 6.67 6.62
61 6.66 6.70
63 6.76 6.79
65 6.87 6.87
67 6.94 6.95
69 6.96 7.03
71 7.09 7.10
73 7.25 7.18
75 7.30 7.25
77 7.34 7.33
79 7.28 7.40
81 7.53 7.47
83 7.57 7.54
85 7.59 7.61
87 7.64 7.68
89 7.73 7.75
91 7.82 7.82
93 7.81 7.88
95 7.90 7.95
97 8.00 8.01
99 8.02 8.08
101 8.01 8.14
103 8.27 8.21
105 8.35 8.27
107 8.34 8.33
109 8.52 8.39
111 8.42 8.45
113 8.41 8.51
115 8.55 8.57
117 8.55 8.63
119 8.49 8.69
121 8.71 8.74
123 8.78 8.80
125 8.88 8.86
127 8.88 8.91
129 8.72 8.97
131 9.01 9.02
133 9.19 9.08
135 9.11 9.13
137 9.02 9.18
139 9.07 9.24
141 9.30 9.29
143 9.11 9.34
145 9.34 9.39
147 9.49 9.45
149 9.35 9.50
151 9.64 9.55
153 9.48 9.60
155 9.61 9.65
157 9.64 9.70
159 9.59 9.75
161 9.94 9.80
163 9.81 9.85
165 9.95 9.89
167 9.76 9.94
169 9.99 9.99
171 10.04 10.04
173 10.20 10.08
175 10.12 10.13
177 10.16 10.18
179 10.22 10.22
181 10.41 10.27
183 10.49 10.32
185 10.46 10.36
187 10.43 10.41
189 10.45 10.45
191 10.45 10.50
193 10.69 10.54
195 10.41 10.58
197 10.69 10.63
199 10.73 10.67
201 10.75 10.72

==> data/solvability/2icEven.txt <==
n Pn
2 1.0
4 1.0
6 0.55325
8 0.926
10 0.348125
12 0.86725
14 0.22225
16 0.82375
18 0.152
20 0.784875
22 0.108125
24 0.768125
26 0.073
28 0.745875
30 0.05375
32 0.71525
34 0.040375
36 0.70525
38 0.02675
40 0.671125
42 0.021
44 0.67225
46 0.01475
48 0.659875
50 0.013375
52 0.6435
54 0.009625
56 0.627625
58 0.007
60 0.6095
62 0.006125
64 0.608375
66 0.004
68 0.596625
70 0.00275
72 0.59075
74 0.002375
76 0.58275
78 0.0025
80 0.57075
82 0.00175
84 0.56525
86 0.000875
88 0.56075
90 0.001
92 0.540875
94 0.000625
96 0.532625
98 0.000125
100 0.527375
102 0.000875
104 0.5205
106 0.000375
108 0.530625
110 0.00025
112 0.51525
114 0.00025749967812540236
116 0.5035
118 0.0
120 0.4967142857142857
122 0.00028571428571428574
124 0.4897142857142857
126 0.00028571428571428574
128 0.49442857142857144
130 0.0
132 0.4908571428571429
134 0.00014285714285714287
136 0.48128571428571426
138 0.0
140 0.47014285714285714
142 0.0
144 0.4847142857142857
146 0.00028571428571428574
148 0.45871428571428574
150 0.0
152 0.4551428571428571
154 0.0
156 0.47285714285714286
158 0.0
160 0.4322857142857143
162 0.0
164 0.45057142857142857
166 0.0
168 0.43314285714285716
170 0.0
172 0.44971428571428573
174 0.0
176 0.43585714285714283
178 0.0
180 0.4347142857142857
182 0.0
184 0.42314285714285715
186 0.0
188 0.4207142857142857
190 0.0
192 0.43057142857142855
194 0.0
196 0.4104285714285714
198 0.0
200 0.4047142857142857

==> data/solvability/2icOdd.txt <==
n Pn
3 1.0
5 0.756125
7 0.717875
9 0.577125
11 0.53725
13 0.443
15 0.4415
17 0.340625
19 0.3395
21 0.2895
23 0.28625
25 0.236625
27 0.23825
29 0.198
31 0.20525
33 0.1615
35 0.162875
37 0.1425
39 0.14125
41 0.11375
43 0.118125
45 0.10475
47 0.101
49 0.084
51 0.08675
53 0.07725
55 0.077
57 0.063625
59 0.065
61 0.059375
63 0.055125
65 0.0505
67 0.05075
69 0.0435
71 0.04375
73 0.04
75 0.03675
77 0.031
79 0.033875
81 0.027875
83 0.027625
85 0.0285
87 0.023375
89 0.021125
91 0.021875
93 0.0175
95 0.022875
97 0.020625
99 0.01775
101 0.01875
103 0.015625
105 0.013875
107 0.01475
109 0.011375
111 0.014481707317073171
113 0.011
115 0.012105263157894737
117 0.010625
119 0.009571428571428571
121 0.008857142857142857
123 0.01
125 0.008571428571428572
127 0.009142857142857144
129 0.007142857142857143
131 0.008285714285714285
133 0.0064285714285714285
135 0.007
137 0.005571428571428572
139 0.006285714285714286
141 0.005142857142857143
143 0.007714285714285714
145 0.004857142857142857
147 0.004857142857142857
149 0.006571428571428572
151 0.005571428571428572
153 0.005857142857142857
155 0.003142857142857143
157 0.004
159 0.004285714285714286
161 0.003142857142857143
163 0.002857142857142857
165 0.0024285714285714284
167 0.0017142857142857142
169 0.0035714285714285713
171 0.0024285714285714284
173 0.002857142857142857
175 0.0025714285714285713
177 0.002142857142857143
179 0.0018571428571428571
181 0.003142857142857143
183 0.0017142857142857142
185 0.0018571428571428571
187 0.002285714285714286
189 0.001
191 0.0012857142857142856
193 0.0015714285714285715
195 0.0015714285714285715
197 0.0012857142857142856
199 0.0018571428571428571
201 0.0014285714285714286


==> data/solvability/MEuclEven.txt <==
n Pn
2 1.0
4 0.9598571428571429
6 0.9172857142857143
8 0.8505714285714285
10 0.789
12 0.7417142857142857
14 0.6891428571428572
16 0.6538571428571428
18 0.609
20 0.5798571428571428
22 0.5301428571428571
24 0.5048571428571429
26 0.4838571428571429
28 0.4625714285714286
30 0.43542857142857144
32 0.4104285714285714
34 0.38357142857142856
36 0.3598571428571429
38 0.34685714285714286
40 0.32342857142857145
42 0.31657142857142856
44 0.29714285714285715
46 0.2807142857142857
48 0.26671428571428574
50 0.25542857142857145
52 0.23514285714285715
54 0.2292857142857143
56 0.21314285714285713
58 0.2072857142857143
60 0.19714285714285715
62 0.18257142857142858
64 0.17457142857142857
66 0.1672857142857143
68 0.16528571428571429
70 0.14885714285714285
72 0.14457142857142857
74 0.1457142857142857
76 0.12385714285714286
78 0.12585714285714286
80 0.115
82 0.11042857142857143
84 0.10471428571428572
86 0.10271428571428572
88 0.09471428571428571
90 0.09257142857142857
92 0.08642857142857142
94 0.08242857142857143
96 0.08857142857142856
98 0.06985714285714285
100 0.06457142857142857
102 0.06528571428571428
104 0.06928571428571428
106 0.05771428571428571
108 0.05385714285714286
110 0.05142857142857143
112 0.05085714285714286
114 0.04742857142857143
116 0.04657142857142857
118 0.04042857142857143
120 0.04071428571428572
122 0.04328571428571429
124 0.03585714285714286
126 0.030857142857142857
128 0.036571428571428574
130 0.032857142857142856
132 0.03257142857142857
134 0.03157142857142857
136 0.02942857142857143
138 0.027
140 0.027571428571428573
142 0.02642857142857143
144 0.023428571428571427
146 0.026
148 0.02214285714285714
150 0.023571428571428573
152 0.020142857142857143
154 0.019571428571428573
156 0.013428571428571429
158 0.015142857142857144
160 0.013428571428571429
162 0.013285714285714286
164 0.013714285714285714
166 0.014714285714285714
168 0.011857142857142858
170 0.009857142857142858
172 0.011285714285714286
174 0.009
176 0.008285714285714285
178 0.010714285714285714
180 0.009714285714285713
182 0.00842857142857143
184 0.008571428571428572
186 0.008285714285714285
188 0.0074285714285714285
190 0.005857142857142857
192 0.006285714285714286
194 0.006142857142857143
196 0.007
198 0.005285714285714286
200 0.004


==> data/solvability/MEuclOdd.txt <==
n Pn
3 0.783
5 0.693
7 0.678
9 0.6622857142857143
11 0.6504285714285715
13 0.6364285714285715
15 0.6154285714285714
17 0.59
19 0.5598571428571428
21 0.5301428571428571
23 0.497
25 0.468
27 0.453
29 0.4332857142857143
31 0.4087142857142857
33 0.3984285714285714
35 0.37342857142857144
37 0.35514285714285715
39 0.3405714285714286
41 0.3201428571428571
43 0.30557142857142855
45 0.28685714285714287
47 0.2795714285714286
49 0.2592857142857143
51 0.24385714285714286
53 0.2317142857142857
55 0.23257142857142857
57 0.206
59 0.19514285714285715
61 0.19285714285714287
63 0.18371428571428572
65 0.17585714285714285
67 0.15771428571428572
69 0.14971428571428572
71 0.14914285714285713
73 0.1407142857142857
75 0.1362857142857143
77 0.12428571428571429
79 0.12142857142857143
81 0.11071428571428571
83 0.10942857142857143
85 0.107
87 0.09257142857142857
89 0.09057142857142857
91 0.08614285714285715
93 0.08285714285714285
95 0.08228571428571428
97 0.07457142857142857
99 0.07128571428571429
101 0.06814285714285714
103 0.06514285714285714
105 0.06142857142857143
107 0.06028571428571428
109 0.05342857142857143
111 0.05042857142857143
113 0.054857142857142854
115 0.048
117 0.04257142857142857
119 0.04357142857142857
121 0.03842857142857143
123 0.04
125 0.030857142857142857
127 0.03785714285714286
129 0.03157142857142857
131 0.03457142857142857
133 0.031
135 0.026571428571428572
137 0.027571428571428573
139 0.02957142857142857
141 0.027428571428571427
143 0.021285714285714286
145 0.019714285714285715
147 0.021857142857142856
149 0.020428571428571428
151 0.017142857142857144
153 0.01685714285714286
155 0.01742857142857143
157 0.013285714285714286
159 0.017
161 0.015428571428571429
163 0.016428571428571428
165 0.014142857142857143
167 0.014428571428571428
169 0.010857142857142857
171 0.011428571428571429
173 0.01042857142857143
175 0.010714285714285714
177 0.012714285714285714
179 0.010714285714285714
181 0.011
183 0.007571428571428572
185 0.008
187 0.007
189 0.007
191 0.008571428571428572
193 0.006285714285714286
195 0.007
197 0.007285714285714286
199 0.004
201 0.004


==> data/solvability/attributesEven.txt <==
n Pn
2 1.0
4 0.9642857142857143
6 0.915
8 0.8801428571428571
10 0.8435714285714285
12 0.8131428571428572
14 0.7831428571428571
16 0.7618571428571429
18 0.7374285714285714
20 0.7137142857142857
22 0.698
24 0.6708571428571428
26 0.6601428571428571
28 0.637
30 0.6284285714285714
32 0.608
34 0.5877142857142857
36 0.5767142857142857
38 0.5697142857142857
40 0.5625714285714286
42 0.5362857142857143
44 0.5215714285714286
46 0.5164285714285715
48 0.5015714285714286
50 0.49242857142857144
52 0.4795714285714286
54 0.47114285714285714
56 0.4605714285714286
58 0.4471428571428571
60 0.44957142857142857
62 0.44014285714285717
64 0.42528571428571427
66 0.41185714285714287
68 0.403
70 0.39471428571428574
72 0.39485714285714285
74 0.3802857142857143
76 0.378
78 0.37414285714285717
80 0.3628571428571429
82 0.36142857142857143
84 0.35114285714285715
86 0.346
88 0.32657142857142857
90 0.3364285714285714
92 0.322
94 0.32242857142857145
96 0.311
98 0.3062857142857143
100 0.311
102 0.29514285714285715
104 0.297
106 0.287
108 0.2725714285714286
110 0.2755714285714286
112 0.26914285714285713
114 0.2671428571428571
116 0.26257142857142857
118 0.25885714285714284
120 0.24628571428571427
122 0.25157142857142856
124 0.2422857142857143
126 0.24714285714285714
128 0.226
130 0.2287142857142857
132 0.22742857142857142
134 0.22857142857142856
136 0.22342857142857142
138 0.21442857142857144
140 0.21871428571428572
142 0.2072857142857143
144 0.20357142857142857
146 0.20385714285714285
148 0.20314285714285715
150 0.18771428571428572
152 0.1967142857142857
154 0.19271428571428573
156 0.18671428571428572
158 0.18514285714285714
160 0.19028571428571428
162 0.17442857142857143
164 0.17242857142857143
166 0.18042857142857144
168 0.17657142857142857
170 0.15914285714285714
172 0.16885714285714284
174 0.16457142857142856
176 0.163
178 0.15757142857142858
180 0.1462857142857143
182 0.15085714285714286
184 0.15642857142857142
186 0.15028571428571427
188 0.15642857142857142
190 0.1472857142857143
192 0.145
194 0.1472857142857143
196 0.1337142857142857
198 0.13314285714285715
200 0.1352857142857143


==> data/solvability/attributesOdd.txt <==
n Pn
3 0.9567142857142857
5 0.9038571428571428
7 0.8681428571428571
9 0.8291428571428572
11 0.8025714285714286
13 0.7662857142857142
15 0.7478571428571429
17 0.7252857142857143
19 0.6952857142857143
21 0.684
23 0.6638571428571428
25 0.6401428571428571
27 0.6197142857142857
29 0.6071428571428571
31 0.5837142857142857
33 0.5834285714285714
35 0.5667142857142857
37 0.5445714285714286
39 0.54
41 0.5197142857142857
43 0.5108571428571429
45 0.5105714285714286
47 0.4898571428571429
49 0.479
51 0.4684285714285714
53 0.4622857142857143
55 0.44742857142857145
57 0.4407142857142857
59 0.43357142857142855
61 0.4125714285714286
63 0.41814285714285715
65 0.3984285714285714
67 0.4022857142857143
69 0.3902857142857143
71 0.388
73 0.371
75 0.36457142857142855
77 0.35642857142857143
79 0.3507142857142857
81 0.3417142857142857
83 0.34414285714285714
85 0.33171428571428574
87 0.33385714285714285
89 0.328
91 0.32
93 0.31757142857142856
95 0.30442857142857144
97 0.30328571428571427
99 0.2887142857142857
101 0.28014285714285714
103 0.28685714285714287
105 0.27914285714285714
107 0.2737142857142857
109 0.2641428571428571
111 0.26042857142857145
113 0.26171428571428573
115 0.24285714285714285
117 0.25114285714285717
119 0.24528571428571427
121 0.238
123 0.23457142857142857
125 0.23042857142857143
127 0.23442857142857143
129 0.22885714285714287
131 0.22157142857142856
133 0.22057142857142858
135 0.21485714285714286
137 0.21228571428571427
139 0.21042857142857144
141 0.2022857142857143
143 0.1997142857142857
145 0.20085714285714285
147 0.196
149 0.19528571428571428
151 0.18785714285714286
153 0.176
155 0.18857142857142858
157 0.18471428571428572
159 0.17814285714285713
161 0.17214285714285715
163 0.16842857142857143
165 0.16685714285714287
167 0.16171428571428573
169 0.16314285714285715
171 0.15842857142857142
173 0.15628571428571428
175 0.14757142857142858
177 0.15514285714285714
179 0.1422857142857143
181 0.15557142857142858
183 0.15285714285714286
185 0.14642857142857144
187 0.14242857142857143
189 0.13714285714285715
191 0.13657142857142857
193 0.13685714285714284
195 0.13857142857142857
197 0.13142857142857142
199 0.13214285714285715
201 0.12857142857142856


==> data/solvability/icEven.txt <==
n Pn
2 1.0
4 0.9637
6 0.9337
8 0.9137
10 0.8882
12 0.8791
14 0.8616
16 0.8494
18 0.8366
20 0.8238
22 0.8193
24 0.808
26 0.8052
28 0.7986
30 0.7923
32 0.7862
34 0.7762
36 0.7683
38 0.7643
40 0.7574
42 0.7585
44 0.7433
46 0.7361
48 0.7397
50 0.7317
52 0.7315
54 0.7214
56 0.7157
58 0.7169
60 0.7015
62 0.7023
64 0.6991
66 0.6903
68 0.6878
70 0.6898
72 0.6855
74 0.6824
76 0.6799
78 0.6758
80 0.6736
82 0.6716
84 0.6634
86 0.6657
88 0.6553
90 0.6532
92 0.6563
94 0.6468
96 0.6443
98 0.6429
100 0.645
102 0.63275
104 0.638
106 0.633125
108 0.623625
110 0.63375
112 0.630875
114 0.62125
116 0.6295
118 0.617625
120 0.62925
122 0.61175
124 0.608
126 0.622375
128 0.608375
130 0.602125
132 0.602
134 0.6035
136 0.60625
138 0.60175
140 0.603875
142 0.5975
144 0.599625
146 0.58475
148 0.58875
150 0.589
152 0.587
154 0.5885
156 0.579875
158 0.588875
160 0.578625
162 0.583
164 0.57825
166 0.573625
168 0.5705
170 0.57325
172 0.56475
174 0.56675
176 0.576375
178 0.562875
180 0.56125
182 0.565625
184 0.555625
186 0.571125
188 0.560625
190 0.572375
192 0.561
194 0.557375
196 0.56075
198 0.54475
200 0.5628


==> data/solvability/icOdd.txt <==
n Pn
3 0.7545
5 0.6047418967587035
7 0.475625
9 0.395
11 0.313375
13 0.27275
15 0.23519145878246586
17 0.19925
19 0.169875
21 0.148375
23 0.130625
25 0.11083611320348649
27 0.094
29 0.0855
31 0.069125
33 0.061125
35 0.06004489337822671
37 0.048875
39 0.044
41 0.03925
43 0.031375
45 0.04021323444199791
47 0.02575
49 0.023
51 0.022625
53 0.019125
55 0.022597526165556613
57 0.0165
59 0.013875
61 0.01375
63 0.010125
65 0.010516018586451455
67 0.010125
69 0.008875
71 0.008875
73 0.006875
75 0.00525
77 0.005375
79 0.0065
81 0.003625
83 0.003375
85 0.003625
87 0.003375
89 0.002375
91 0.00325
93 0.002625
95 0.00225
97 0.002
99 0.002125
101 0.0015
103 0.001375
105 0.001875
107 0.002
109 0.0015
111 0.00125
113 0.001875
115 0.00125
117 0.00125
119 0.001875
121 0.000875
123 0.00075
125 0.00075
127 0.000375
129 0.00075
131 0.001125
133 0.001375
135 0.000375
137 0.000375
139 0.000375
141 0.000375
143 0.0005
145 0.000375
147 0.00025
149 0.00025
151 0.0005
153 0.0
155 0.0
157 0.000625
159 0.000625
161 0.0
163 0.0
165 0.0
167 0.0005
169 0.000125
171 0.0
173 0.000125
175 0.000125
177 0.0
179 0.0
181 0.000375
183 0.00025
185 0.00025
187 0.0
189 0.000125
191 0.0
193 0.0
195 0.0
197 0.000125
199 0.0
201 0.0

